Simulating Quantum Computers Using OpenCL

Quantum computing is an emerging technology, promising a paradigm shift in computing, and allowing for speedups in many different problems. However, quantum devices are still in their early stages, most with only a small number qubits. This places a reliance on simulation to develop quantum algorithms and to verify these devices. While there exists many algorithms for the simulation of quantum circuits, there is (at the time of writing) no tools which use OpenCL to parallelize this simulation, thereby taking advantage of devices such as GPUs while still remaining portable. In this paper, such a tool is described, including optimizations in areas such as gate application. This leads to a new approach that outperforms other popular state vector based simulators. An implementation of the proposed simulator is available at https://qcgpu.github.io.

==> plots/benchmark_data.csv <==
name,num_qubits,time
bench_qcgpu,1,0.001962423324584961
bench_projectq,1,0.0064144134521484375
bench_projectq,1,0.00516057014465332
bench_qcgpu,1,0.002281665802001953
bench_projectq,1,0.006537914276123047
bench_projectq,1,0.007903814315795898
bench_qiskit,1,0.0646977424621582
bench_qcgpu,1,0.0010831356048583984
bench_qcgpu,1,0.00032830238342285156
bench_projectq,1,0.004880428314208984
bench_qiskit,1,0.029195547103881836
bench_projectq,1,0.00410914421081543
bench_qcgpu,1,0.0007774829864501953
bench_qcgpu,1,0.00043845176696777344
bench_qcgpu,1,0.0004336833953857422
bench_qcgpu,1,0.00041794776916503906
bench_qcgpu,1,0.00042247772216796875
bench_qiskit,1,0.019387483596801758
bench_projectq,1,0.0026090145111083984
bench_projectq,1,0.0031790733337402344
bench_qcgpu,1,0.0007462501525878906
bench_qiskit,1,0.025688886642456055
bench_qiskit,1,0.02609992027282715
bench_projectq,1,0.0030794143676757812
bench_projectq,1,0.0030028820037841797
bench_qcgpu,1,0.0006074905395507812
bench_qiskit,1,0.017613649368286133
bench_qiskit,1,0.022231101989746094
bench_qiskit,1,0.022557973861694336
bench_projectq,1,0.002870321273803711
bench_qiskit,1,0.024362564086914062
bench_qiskit,1,0.02612900733947754
bench_projectq,1,0.002986907958984375
bench_projectq,1,0.003258943557739258
bench_projectq,1,0.002695798873901367
bench_qiskit,1,0.01965951919555664
bench_qcgpu,1,0.0010139942169189453
bench_projectq,1,0.0027685165405273438
bench_qiskit,1,0.02158188819885254
bench_qiskit,1,0.022047758102416992
bench_qcgpu,1,0.0010657310485839844
bench_projectq,1,0.002878427505493164
bench_projectq,1,0.003093242645263672
bench_qiskit,1,0.017705202102661133
bench_qcgpu,1,0.000652313232421875
bench_projectq,1,0.0022907257080078125
bench_projectq,1,0.0034575462341308594
bench_projectq,1,0.0026972293853759766
bench_projectq,1,0.0026941299438476562
bench_qcgpu,1,0.0003998279571533203
bench_qcgpu,1,0.0003299713134765625
bench_qcgpu,1,0.0003261566162109375
bench_projectq,1,0.0023424625396728516
bench_projectq,1,0.002699136734008789
bench_qcgpu,1,0.00039458274841308594
bench_qcgpu,1,0.0003247261047363281
bench_qcgpu,1,0.000324249267578125
bench_qcgpu,1,0.0003287792205810547
bench_qiskit,1,0.01689600944519043
bench_qiskit,1,0.02729034423828125
bench_projectq,1,0.0024237632751464844
bench_projectq,1,0.003265857696533203
bench_qcgpu,1,0.0006756782531738281
bench_projectq,1,0.0023050308227539062
bench_qiskit,1,0.020470857620239258
bench_projectq,1,0.0031473636627197266
bench_projectq,1,0.003556489944458008
bench_qiskit,1,0.019428491592407227
bench_qiskit,1,0.0313410758972168
bench_qiskit,1,0.02786087989807129
bench_qiskit,1,0.02246403694152832
bench_qiskit,1,0.028017520904541016
bench_qcgpu,1,0.0007491111755371094
bench_qcgpu,1,0.00041222572326660156
bench_qiskit,1,0.02396869659423828
bench_qiskit,1,0.028481483459472656
bench_projectq,1,0.0037505626678466797
bench_qiskit,1,0.023489952087402344
bench_projectq,1,0.003545045852661133
bench_qcgpu,1,0.0011234283447265625
bench_projectq,1,0.0028755664825439453
bench_qiskit,1,0.018468141555786133
bench_qiskit,1,0.0282595157623291
bench_projectq,1,0.0028531551361083984
bench_projectq,1,0.0033202171325683594
bench_qiskit,1,0.021029233932495117
bench_projectq,1,0.002516031265258789
bench_projectq,1,0.00301361083984375
bench_qiskit,1,0.02159595489501953
bench_qiskit,1,0.024035215377807617
bench_qcgpu,1,0.0008740425109863281
bench_qcgpu,1,0.0007131099700927734
bench_qcgpu,1,0.0006916522979736328
bench_qiskit,1,0.02765345573425293
bench_qcgpu,1,0.0010318756103515625
bench_projectq,1,0.0029332637786865234
bench_qcgpu,1,0.0004673004150390625
bench_qcgpu,1,0.0003902912139892578
bench_qcgpu,1,0.00037932395935058594
bench_qiskit,1,0.02129340171813965
bench_projectq,2,0.006117343902587891
bench_qcgpu,2,0.0018062591552734375
bench_qiskit,2,0.02585124969482422
bench_qiskit,2,0.03485584259033203
bench_qiskit,2,0.03109121322631836
bench_qiskit,2,0.0314180850982666
bench_qcgpu,2,0.001161336898803711
bench_qcgpu,2,0.0007605552673339844
bench_projectq,2,0.0012166500091552734
bench_projectq,2,0.0036923885345458984
bench_qcgpu,2,0.0011281967163085938
bench_qiskit,2,0.02260565757751465
bench_qcgpu,2,0.001916646957397461
bench_qiskit,2,0.03398847579956055
bench_qiskit,2,0.03314852714538574
bench_projectq,2,0.0053021907806396484
bench_projectq,2,0.0062808990478515625
bench_projectq,2,0.005654096603393555
bench_qiskit,2,0.022181034088134766
bench_qcgpu,2,0.0010297298431396484
bench_projectq,2,0.004962444305419922
bench_qcgpu,2,0.0011076927185058594
bench_qiskit,2,0.02257680892944336
bench_qcgpu,2,0.0019915103912353516
bench_projectq,2,0.006532192230224609
bench_qiskit,2,0.024515867233276367
bench_projectq,2,0.006519317626953125
bench_qcgpu,2,0.001055002212524414
bench_qiskit,2,0.0241849422454834
bench_qiskit,2,0.033226728439331055
bench_projectq,2,0.006264209747314453
bench_qcgpu,2,0.0012118816375732422
bench_projectq,2,0.005005598068237305
bench_projectq,2,0.005369424819946289
bench_projectq,2,0.00538325309753418
bench_qcgpu,2,0.0010559558868408203
bench_projectq,2,0.005224466323852539
bench_projectq,2,0.00562596321105957
bench_projectq,2,0.0056378841400146484
bench_qiskit,2,0.022062063217163086
bench_qcgpu,2,0.0018661022186279297
bench_qiskit,2,0.031784772872924805
bench_qiskit,2,0.03204631805419922
bench_projectq,2,0.0039064884185791016
bench_projectq,2,0.005011081695556641
bench_qcgpu,2,0.0010540485382080078
bench_qcgpu,2,0.0009753704071044922
bench_qcgpu,2,0.0008213520050048828
bench_projectq,2,0.005230426788330078
bench_qiskit,2,0.02205491065979004
bench_qcgpu,2,0.001840829849243164
bench_qiskit,2,0.03095102310180664
bench_qcgpu,2,0.0015485286712646484
bench_qiskit,2,0.02521824836730957
bench_qiskit,2,0.02968740463256836
bench_qcgpu,2,0.0018889904022216797
bench_projectq,2,0.0031774044036865234
bench_projectq,2,0.005417823791503906
bench_qiskit,2,0.023447751998901367
bench_qiskit,2,0.03049468994140625
bench_qcgpu,2,0.0018086433410644531
bench_qiskit,2,0.030115842819213867
bench_qiskit,2,0.03269696235656738
bench_qcgpu,2,0.0017845630645751953
bench_qcgpu,2,0.001435995101928711
bench_qcgpu,2,0.001438140869140625
bench_projectq,2,0.0061376094818115234
bench_qiskit,2,0.02513265609741211
bench_qcgpu,2,0.00165557861328125
bench_projectq,2,0.006384134292602539
bench_qcgpu,2,0.0008692741394042969
bench_qcgpu,2,0.00075531005859375
bench_qiskit,2,0.02520012855529785
bench_projectq,2,0.0054662227630615234
bench_qiskit,2,0.024279117584228516
bench_projectq,2,0.006216764450073242
bench_qiskit,2,0.023524761199951172
bench_qiskit,2,0.033056020736694336
bench_projectq,2,0.007993698120117188
bench_qcgpu,2,0.0011463165283203125
bench_qiskit,2,0.023265838623046875
bench_qcgpu,2,0.0017521381378173828
bench_projectq,2,0.0055561065673828125
bench_projectq,2,0.005369424819946289
bench_qiskit,2,0.021652936935424805
bench_qcgpu,2,0.0011365413665771484
bench_projectq,2,0.005049467086791992
bench_projectq,2,0.0052089691162109375
bench_qcgpu,2,0.0009872913360595703
bench_projectq,2,0.006253480911254883
bench_qcgpu,2,0.0012936592102050781
bench_qcgpu,2,0.00078582763671875
bench_qiskit,2,0.023669004440307617
bench_qcgpu,2,0.001188039779663086
bench_qiskit,2,0.027714967727661133
bench_projectq,2,0.0060994625091552734
bench_qcgpu,2,0.0010247230529785156
bench_projectq,2,0.005069732666015625
bench_qiskit,2,0.022353649139404297
bench_qiskit,2,0.030964374542236328
bench_qiskit,3,0.03610062599182129
bench_qiskit,3,0.038137197494506836
bench_qcgpu,3,0.0030918121337890625
bench_qiskit,3,0.03485822677612305
bench_qcgpu,3,0.0013797283172607422
bench_projectq,3,0.0030765533447265625
bench_projectq,3,0.009647846221923828
bench_projectq,3,0.010111331939697266
bench_qiskit,3,0.028271913528442383
bench_qcgpu,3,0.0028870105743408203
bench_qcgpu,3,0.0026302337646484375
bench_qcgpu,3,0.002493143081665039
bench_qiskit,3,0.03290534019470215
bench_qcgpu,3,0.0030260086059570312
bench_qcgpu,3,0.0024611949920654297
bench_qcgpu,3,0.0016841888427734375
bench_qiskit,3,0.03603863716125488
bench_projectq,3,0.00373077392578125
bench_qiskit,3,0.0319819450378418
bench_qiskit,3,0.03288912773132324
bench_qiskit,3,0.03781914710998535
bench_qiskit,3,0.03442072868347168
bench_qiskit,3,0.041608572006225586
bench_qiskit,3,0.07282447814941406
bench_projectq,3,0.006039619445800781
bench_projectq,3,0.0083770751953125
bench_qcgpu,3,0.0015559196472167969
bench_qcgpu,3,0.0011510848999023438
bench_qiskit,3,0.025821685791015625
bench_qiskit,3,0.03526449203491211
bench_qcgpu,3,0.0017118453979492188
bench_qiskit,3,0.03512883186340332
bench_projectq,3,0.004452943801879883
bench_projectq,3,0.009696722030639648
bench_qcgpu,3,0.0015072822570800781
bench_qcgpu,3,0.0011200904846191406
bench_qiskit,3,0.025707483291625977
bench_qiskit,3,0.032416582107543945
bench_projectq,3,0.011788129806518555
bench_qcgpu,3,0.0015180110931396484
bench_projectq,3,0.009376764297485352
bench_qiskit,3,0.026602983474731445
bench_qiskit,3,0.033234596252441406
bench_qcgpu,3,0.002297639846801758
bench_projectq,3,0.009259939193725586
bench_qiskit,3,0.033036231994628906
bench_qiskit,3,0.03497958183288574
bench_qiskit,3,0.0386204719543457
bench_projectq,3,0.0012371540069580078
bench_qiskit,3,0.03392362594604492
bench_projectq,3,0.012619972229003906
bench_projectq,3,0.009383678436279297
bench_projectq,3,0.010889530181884766
bench_qcgpu,3,0.0016663074493408203
bench_qcgpu,3,0.0011265277862548828
bench_qiskit,3,0.029111623764038086
bench_qcgpu,3,0.0017337799072265625
bench_qiskit,3,0.03595113754272461
bench_qcgpu,3,0.0032258033752441406
bench_qcgpu,3,0.002817869186401367
bench_qiskit,3,0.035523176193237305
bench_qiskit,3,0.0397186279296875
bench_qiskit,3,0.0383296012878418
bench_qcgpu,3,0.0030639171600341797
bench_qiskit,3,0.037631988525390625
bench_qcgpu,3,0.0017108917236328125
bench_projectq,3,0.004287242889404297
bench_qcgpu,3,0.0013670921325683594
bench_qiskit,3,0.030469655990600586
bench_projectq,3,0.009677648544311523
bench_projectq,3,0.009698629379272461
bench_projectq,3,0.00968027114868164
bench_qiskit,3,0.026366233825683594
bench_qiskit,3,0.03621530532836914
bench_qiskit,3,0.03922605514526367
bench_projectq,3,0.0034704208374023438
bench_projectq,3,0.009805917739868164
bench_projectq,3,0.009803295135498047
bench_qiskit,3,0.026273727416992188
bench_qiskit,3,0.034148454666137695
bench_qcgpu,3,0.00321197509765625
bench_qcgpu,3,0.0025899410247802734
bench_qiskit,3,0.03392624855041504
bench_qiskit,3,0.03922867774963379
bench_projectq,3,0.010303974151611328
bench_qcgpu,3,0.0014870166778564453
bench_qiskit,3,0.030937910079956055
bench_qiskit,3,0.03242993354797363
bench_projectq,3,0.007639408111572266
bench_projectq,3,0.009718894958496094
bench_projectq,3,0.010268449783325195
bench_projectq,3,0.009748220443725586
bench_qiskit,3,0.028675556182861328
bench_qcgpu,3,0.0016942024230957031
bench_qcgpu,3,0.0011131763458251953
bench_projectq,3,0.010548114776611328
bench_qiskit,3,0.033821821212768555
bench_qcgpu,3,0.0023539066314697266
bench_qiskit,3,0.03493309020996094
bench_projectq,3,0.007304668426513672
bench_qcgpu,4,0.002155303955078125
bench_projectq,4,0.01566290855407715
bench_qiskit,4,0.038002729415893555
bench_qcgpu,4,0.0027794837951660156
bench_qiskit,4,0.04594016075134277
bench_projectq,4,0.004345417022705078
bench_qiskit,4,0.03554081916809082
bench_projectq,4,0.01691269874572754
bench_qcgpu,4,0.002305746078491211
bench_qcgpu,4,0.0018181800842285156
bench_qiskit,4,0.035675048828125
bench_qcgpu,4,0.002337217330932617
bench_qiskit,4,0.04153800010681152
bench_projectq,4,0.005130767822265625
bench_qiskit,4,0.03943061828613281
bench_qiskit,4,0.04070329666137695
bench_projectq,4,0.0041027069091796875
bench_qiskit,4,0.04175996780395508
bench_projectq,4,0.016085147857666016
bench_qcgpu,4,0.0022313594818115234
bench_qiskit,4,0.035205841064453125
bench_qcgpu,4,0.004445791244506836
bench_qcgpu,4,0.004261970520019531
bench_qcgpu,4,0.002206087112426758
bench_projectq,4,0.01697540283203125
bench_qcgpu,4,0.001922607421875
bench_qcgpu,4,0.0017597675323486328
bench_qiskit,4,0.0394132137298584
bench_qiskit,4,0.04159998893737793
bench_qcgpu,4,0.0022521018981933594
bench_qiskit,4,0.04752707481384277
bench_qiskit,4,0.04730629920959473
bench_projectq,4,0.002825498580932617
bench_qcgpu,4,0.0021893978118896484
bench_projectq,4,0.002633810043334961
bench_projectq,4,0.01568007469177246
bench_qiskit,4,0.036527156829833984
bench_qcgpu,4,0.0021965503692626953
bench_qiskit,4,0.04189443588256836
bench_qcgpu,4,0.004714488983154297
bench_projectq,4,0.0034170150756835938
bench_projectq,4,0.015359878540039062
bench_qcgpu,4,0.0022487640380859375
bench_qiskit,4,0.03633713722229004
bench_projectq,4,0.016309022903442383
bench_qiskit,4,0.03885769844055176
bench_qcgpu,4,0.003755807876586914
bench_qcgpu,4,0.001787424087524414
bench_qcgpu,4,0.0017330646514892578
bench_qcgpu,4,0.0017147064208984375
bench_qcgpu,4,0.0017943382263183594
bench_projectq,4,0.01598358154296875
bench_qcgpu,4,0.0021774768829345703
bench_projectq,4,0.017017364501953125
bench_qiskit,4,0.03524947166442871
bench_qcgpu,4,0.0020554065704345703
bench_projectq,4,0.017140626907348633
bench_projectq,4,0.015693187713623047
bench_qcgpu,4,0.0019183158874511719
bench_qiskit,4,0.04208779335021973
bench_projectq,4,0.017177820205688477
bench_qiskit,4,0.03527402877807617
bench_projectq,4,0.01725625991821289
bench_qiskit,4,0.046924591064453125
bench_projectq,4,0.015723705291748047
bench_qiskit,4,0.038454294204711914
bench_qcgpu,4,0.0022182464599609375
bench_qcgpu,4,0.0017578601837158203
bench_qcgpu,4,0.0021147727966308594
bench_projectq,4,0.017376184463500977
bench_projectq,4,0.0157010555267334
bench_projectq,4,0.015698671340942383
bench_qiskit,4,0.03785133361816406
bench_projectq,4,0.016474485397338867
bench_qcgpu,4,0.002244710922241211
bench_projectq,4,0.01599287986755371
bench_qiskit,4,0.03677487373352051
bench_qcgpu,4,0.002373933792114258
bench_qiskit,4,0.0407412052154541
bench_qiskit,4,0.0432276725769043
bench_qcgpu,4,0.0025424957275390625
bench_qiskit,4,0.04749703407287598
bench_qcgpu,4,0.0021207332611083984
bench_qcgpu,4,0.0016789436340332031
bench_qiskit,4,0.04375195503234863
bench_projectq,4,0.003159761428833008
bench_qcgpu,4,0.0024995803833007812
bench_projectq,4,0.01629495620727539
bench_qiskit,4,0.03534197807312012
bench_projectq,4,0.015622615814208984
bench_projectq,4,0.015475749969482422
bench_projectq,4,0.015644550323486328
bench_qiskit,4,0.03529715538024902
bench_qiskit,4,0.0410914421081543
bench_qiskit,4,0.04465651512145996
bench_qiskit,4,0.05100512504577637
bench_qiskit,4,0.04842424392700195
bench_qcgpu,4,0.002248525619506836
bench_qcgpu,4,0.0017631053924560547
bench_projectq,4,0.003973484039306641
bench_projectq,5,0.023391246795654297
bench_qiskit,5,0.04813241958618164
bench_qiskit,5,0.05422019958496094
bench_projectq,5,0.0019237995147705078
bench_qcgpu,5,0.003385305404663086
bench_projectq,5,0.024191856384277344
bench_projectq,5,0.023801565170288086
bench_qiskit,5,0.0472722053527832
bench_qcgpu,5,0.003949880599975586
bench_projectq,5,0.015013694763183594
bench_projectq,5,0.023354053497314453
bench_qiskit,5,0.04759573936462402
bench_qiskit,5,0.05793952941894531
bench_qcgpu,5,0.007182598114013672
bench_qcgpu,5,0.006039142608642578
bench_qcgpu,5,0.0024111270904541016
bench_qiskit,5,0.05495738983154297
bench_projectq,5,0.005318641662597656
bench_projectq,5,0.02258920669555664
bench_qiskit,5,0.04839897155761719
bench_qiskit,5,0.051096200942993164
bench_qcgpu,5,0.002963542938232422
bench_qcgpu,5,0.002633810043334961
bench_projectq,5,0.0042266845703125
bench_qcgpu,5,0.002732992172241211
bench_qiskit,5,0.048856496810913086
bench_qiskit,5,0.048726797103881836
bench_qcgpu,5,0.0035696029663085938
bench_qcgpu,5,0.0031774044036865234
bench_qcgpu,5,0.003209352493286133
bench_projectq,5,0.0024623870849609375
bench_qcgpu,5,0.0032651424407958984
bench_qcgpu,5,0.0031723976135253906
bench_qcgpu,5,0.002474069595336914
bench_projectq,5,0.025297880172729492
bench_qiskit,5,0.04922604560852051
bench_projectq,5,0.01619434356689453
bench_projectq,5,0.0027904510498046875
bench_qiskit,5,0.054360151290893555
bench_qcgpu,5,0.006102085113525391
bench_projectq,5,0.003710508346557617
bench_qiskit,5,0.05108642578125
bench_qcgpu,5,0.005787372589111328
bench_qiskit,5,0.056116342544555664
bench_projectq,5,0.005460023880004883
bench_qiskit,5,0.0565645694732666
bench_qiskit,5,0.05191493034362793
bench_qiskit,5,0.05590987205505371
bench_qiskit,5,0.08318519592285156
bench_projectq,5,0.0034835338592529297
bench_projectq,5,0.024052858352661133
bench_projectq,5,0.03070998191833496
bench_qcgpu,5,0.003939628601074219
bench_projectq,5,0.023311138153076172
bench_projectq,5,0.023597240447998047
bench_qcgpu,5,0.002946138381958008
bench_qcgpu,5,0.0024666786193847656
bench_qiskit,5,0.049653053283691406
bench_qiskit,5,0.053795814514160156
bench_qiskit,5,0.05646872520446777
bench_qiskit,5,0.06086897850036621
bench_qcgpu,5,0.002931833267211914
bench_qcgpu,5,0.0025589466094970703
bench_qiskit,5,0.05441641807556152
bench_projectq,5,0.0059397220611572266
bench_qiskit,5,0.055301666259765625
bench_qcgpu,5,0.0030951499938964844
bench_qiskit,5,0.05721783638000488
bench_qcgpu,5,0.0029888153076171875
bench_projectq,5,0.0032196044921875
bench_projectq,5,0.02322244644165039
bench_qcgpu,5,0.0032334327697753906
bench_qiskit,5,0.05413699150085449
bench_projectq,5,0.005002260208129883
bench_qcgpu,5,0.003136873245239258
bench_projectq,5,0.025280237197875977
bench_projectq,5,0.02765822410583496
bench_qcgpu,5,0.004632234573364258
bench_qiskit,5,0.05007767677307129
bench_qiskit,5,0.056459903717041016
bench_qcgpu,5,0.005068063735961914
bench_qcgpu,5,0.004487276077270508
bench_projectq,5,0.00443577766418457
bench_qiskit,5,0.04870438575744629
bench_qcgpu,5,0.004992961883544922
bench_projectq,5,0.007152557373046875
bench_qcgpu,5,0.003134012222290039
bench_qcgpu,5,0.0027561187744140625
bench_qiskit,5,0.0536189079284668
bench_projectq,5,0.014518499374389648
bench_qiskit,5,0.04993748664855957
bench_projectq,5,0.014242887496948242
bench_qcgpu,5,0.0030565261840820312
bench_qcgpu,5,0.0024771690368652344
bench_qcgpu,5,0.0026788711547851562
bench_projectq,5,0.025208711624145508
bench_projectq,5,0.02325272560119629
bench_projectq,5,0.023048877716064453
bench_projectq,5,0.023125886917114258
bench_projectq,5,0.023388147354125977
bench_qiskit,6,0.07030320167541504
bench_qiskit,6,0.0693666934967041
bench_projectq,6,0.008496999740600586
bench_projectq,6,0.040959835052490234
bench_qiskit,6,0.06695437431335449
bench_projectq,6,0.008294820785522461
bench_projectq,6,0.042360544204711914
bench_qiskit,6,0.07561588287353516
bench_qiskit,6,0.07330155372619629
bench_projectq,6,0.004426002502441406
bench_qcgpu,6,0.003972291946411133
bench_projectq,6,0.032913923263549805
bench_projectq,6,0.03242850303649902
bench_qiskit,6,0.06464600563049316
bench_qiskit,6,0.0733492374420166
bench_qiskit,6,0.07474398612976074
bench_qiskit,6,0.07402205467224121
bench_projectq,6,0.004244089126586914
bench_qcgpu,6,0.004128456115722656
bench_qiskit,6,0.07255721092224121
bench_qiskit,6,0.0738523006439209
bench_qiskit,6,0.07482099533081055
bench_projectq,6,0.013962507247924805
bench_projectq,6,0.03365039825439453
bench_qiskit,6,0.06877589225769043
bench_qcgpu,6,0.007294654846191406
bench_qiskit,6,0.07383441925048828
bench_qiskit,6,0.0810842514038086
bench_qiskit,6,0.07355332374572754
bench_projectq,6,0.007880687713623047
bench_qcgpu,6,0.004165172576904297
bench_qiskit,6,0.06701993942260742
bench_projectq,6,0.0064394474029541016
bench_qiskit,6,0.06934881210327148
bench_projectq,6,0.003643512725830078
bench_projectq,6,0.03244423866271973
bench_qiskit,6,0.09441924095153809
bench_qiskit,6,0.08524584770202637
bench_qiskit,6,0.07708573341369629
bench_qiskit,6,0.07621026039123535
bench_projectq,6,0.004530191421508789
bench_projectq,6,0.041268110275268555
bench_qiskit,6,0.0658121109008789
bench_qcgpu,6,0.007410764694213867
bench_projectq,6,0.004231929779052734
bench_qiskit,6,0.06690812110900879
bench_qiskit,6,0.07569766044616699
bench_qcgpu,6,0.004998922348022461
bench_qcgpu,6,0.0044422149658203125
bench_qiskit,6,0.06934452056884766
bench_qiskit,6,0.07122516632080078
bench_projectq,6,0.0037131309509277344
bench_projectq,6,0.033354759216308594
bench_projectq,6,0.04246234893798828
bench_qiskit,6,0.06906580924987793
bench_qcgpu,6,0.003927707672119141
bench_qcgpu,6,0.003573894500732422
bench_qcgpu,6,0.003449678421020508
bench_qiskit,6,0.07009673118591309
bench_projectq,6,0.00587010383605957
bench_qiskit,6,0.060979366302490234
bench_projectq,6,0.004376888275146484
bench_qiskit,6,0.06285548210144043
bench_projectq,6,0.0035500526428222656
bench_projectq,6,0.03185081481933594
bench_projectq,6,0.03282666206359863
bench_projectq,6,0.03170061111450195
bench_projectq,6,0.03286480903625488
bench_qiskit,6,0.06558895111083984
bench_qcgpu,6,0.0052945613861083984
bench_qcgpu,6,0.004431009292602539
bench_qiskit,6,0.06979179382324219
bench_projectq,6,0.004244089126586914
bench_qiskit,6,0.06813693046569824
bench_qiskit,6,0.07830262184143066
bench_projectq,6,0.0109405517578125
bench_projectq,6,0.03898048400878906
bench_qiskit,6,0.06637215614318848
bench_projectq,6,0.011750459671020508
bench_qiskit,6,0.06674790382385254
bench_qcgpu,6,0.00474238395690918
bench_qcgpu,6,0.004576206207275391
bench_qiskit,6,0.0728447437286377
bench_projectq,6,0.006310224533081055
bench_qiskit,6,0.0672752857208252
bench_qiskit,6,0.07990598678588867
bench_qiskit,6,0.07838201522827148
bench_projectq,6,0.011177778244018555
bench_projectq,6,0.0385136604309082
bench_qiskit,6,0.07500076293945312
bench_qiskit,6,0.07135915756225586
bench_qiskit,6,0.07373166084289551
bench_qiskit,6,0.09889650344848633
bench_qiskit,6,0.07453012466430664
bench_qcgpu,6,0.004063606262207031
bench_projectq,6,0.0036115646362304688
bench_projectq,6,0.03197836875915527
bench_qcgpu,6,0.003802061080932617
bench_projectq,6,0.03389310836791992
bench_projectq,6,0.032488107681274414
bench_qiskit,7,0.07985186576843262
bench_qcgpu,7,0.00587773323059082
bench_qiskit,7,0.09048748016357422
bench_qiskit,7,0.0912177562713623
bench_projectq,7,0.007252693176269531
bench_qcgpu,7,0.00656890869140625
bench_qiskit,7,0.09772205352783203
bench_projectq,7,0.025481700897216797
bench_qiskit,7,0.08533668518066406
bench_qiskit,7,0.09988546371459961
bench_qcgpu,7,0.0069773197174072266
bench_qiskit,7,0.0924539566040039
bench_qcgpu,7,0.007784366607666016
bench_projectq,7,0.007693052291870117
bench_qcgpu,7,0.007127046585083008
bench_qiskit,7,0.09587287902832031
bench_qcgpu,7,0.005118131637573242
bench_qcgpu,7,0.004594087600708008
bench_qcgpu,7,0.004754781723022461
bench_qiskit,7,0.08878946304321289
bench_qiskit,7,0.09342837333679199
bench_qcgpu,7,0.004999637603759766
bench_qcgpu,7,0.005388021469116211
bench_qcgpu,7,0.006006956100463867
bench_qiskit,7,0.09053897857666016
bench_projectq,7,0.005655765533447266
bench_qcgpu,7,0.005387544631958008
bench_projectq,7,0.04345250129699707
bench_qiskit,7,0.08874845504760742
bench_projectq,7,0.007445812225341797
bench_qiskit,7,0.09100198745727539
bench_qcgpu,7,0.005222797393798828
bench_qiskit,7,0.08863615989685059
bench_qcgpu,7,0.0070819854736328125
bench_projectq,7,0.07014822959899902
bench_qiskit,7,0.1414649486541748
bench_qcgpu,7,0.008441925048828125
bench_projectq,7,0.007010936737060547
bench_qiskit,7,0.09977602958679199
bench_projectq,7,0.04537320137023926
bench_qcgpu,7,0.005682945251464844
bench_qiskit,7,0.1073615550994873
bench_projectq,7,0.04838204383850098
bench_projectq,7,0.05107235908508301
bench_projectq,7,0.043486833572387695
bench_qiskit,7,0.08809876441955566
bench_qcgpu,7,0.007997751235961914
bench_projectq,7,0.005470991134643555
bench_qcgpu,7,0.0052759647369384766
bench_projectq,7,0.04597115516662598
bench_projectq,7,0.04380059242248535
bench_qcgpu,7,0.005348682403564453
bench_projectq,7,0.04286932945251465
bench_qiskit,7,0.08327174186706543
bench_qiskit,7,0.09125590324401855
bench_projectq,7,0.003507852554321289
bench_qcgpu,7,0.006411314010620117
bench_projectq,7,0.05380511283874512
bench_qiskit,7,0.0842750072479248
bench_projectq,7,0.012135744094848633
bench_qiskit,7,0.08490514755249023
bench_qiskit,7,0.08854532241821289
bench_qcgpu,7,0.0053293704986572266
bench_qcgpu,7,0.005850553512573242
bench_projectq,7,0.012939453125
bench_projectq,7,0.004267692565917969
bench_qiskit,7,0.08519649505615234
bench_qcgpu,7,0.008089065551757812
bench_qiskit,7,0.08895635604858398
bench_projectq,7,0.0040740966796875
bench_qcgpu,7,0.005337715148925781
bench_projectq,7,0.04402637481689453
bench_qcgpu,7,0.005074262619018555
bench_qiskit,7,0.08806538581848145
bench_qiskit,7,0.09191679954528809
bench_projectq,7,0.005216121673583984
bench_qcgpu,7,0.005246639251708984
bench_qcgpu,7,0.004764080047607422
bench_qcgpu,7,0.004773616790771484
bench_qiskit,7,0.08751225471496582
bench_qcgpu,7,0.005328655242919922
bench_qiskit,7,0.08709263801574707
bench_qcgpu,7,0.0061588287353515625
bench_qcgpu,7,0.005850553512573242
bench_projectq,7,0.012055635452270508
bench_projectq,7,0.04292702674865723
bench_qiskit,7,0.08011412620544434
bench_qcgpu,7,0.006253242492675781
bench_projectq,7,0.00937795639038086
bench_qiskit,7,0.08934617042541504
bench_qiskit,7,0.1186971664428711
bench_qiskit,7,0.09080696105957031
bench_qiskit,7,0.08962035179138184
bench_qcgpu,7,0.006632804870605469
bench_qiskit,7,0.09104800224304199
bench_qcgpu,7,0.011258363723754883
bench_projectq,7,0.007095813751220703
bench_qcgpu,7,0.004898786544799805
bench_projectq,7,0.04218459129333496
bench_qcgpu,7,0.0049953460693359375
bench_qiskit,8,0.10343599319458008
bench_qcgpu,8,0.00641632080078125
bench_qiskit,8,0.11151814460754395
bench_qcgpu,8,0.006227254867553711
bench_qcgpu,8,0.006996631622314453
bench_qiskit,8,0.10956096649169922
bench_projectq,8,0.0047817230224609375
bench_qiskit,8,0.10384464263916016
bench_qiskit,8,0.11056137084960938
bench_projectq,8,0.005670309066772461
bench_projectq,8,0.051526546478271484
bench_projectq,8,0.05062103271484375
bench_projectq,8,0.04952692985534668
bench_qiskit,8,0.0994877815246582
bench_projectq,8,0.005328655242919922
bench_qiskit,8,0.10359787940979004
bench_qcgpu,8,0.006457805633544922
bench_qcgpu,8,0.007043361663818359
bench_qiskit,8,0.15238165855407715
bench_qiskit,8,0.11613798141479492
bench_qiskit,8,0.1112828254699707
bench_projectq,8,0.008939504623413086
bench_qcgpu,8,0.007081747055053711
bench_qcgpu,8,0.006981372833251953
bench_projectq,8,0.03673911094665527
bench_qcgpu,8,0.008614063262939453
bench_projectq,8,0.07011032104492188
bench_qcgpu,8,0.008247137069702148
bench_qiskit,8,0.11575675010681152
bench_qcgpu,8,0.01056051254272461
bench_qiskit,8,0.11287307739257812
bench_qiskit,8,0.11524081230163574
bench_projectq,8,0.012280702590942383
bench_qiskit,8,0.11344742774963379
bench_qcgpu,8,0.006713151931762695
bench_projectq,8,0.007052421569824219
bench_qiskit,8,0.12094926834106445
bench_qcgpu,8,0.006514787673950195
bench_qcgpu,8,0.007123708724975586
bench_qiskit,8,0.11047720909118652
bench_qcgpu,8,0.006605386734008789
bench_qcgpu,8,0.006123065948486328
bench_qiskit,8,0.10580325126647949
bench_projectq,8,0.00911569595336914
bench_projectq,8,0.04978489875793457
bench_qcgpu,8,0.007750511169433594
bench_qcgpu,8,0.006268978118896484
bench_qcgpu,8,0.00600743293762207
bench_qcgpu,8,0.00629115104675293
bench_projectq,8,0.02229022979736328
bench_projectq,8,0.047301292419433594
bench_qiskit,8,0.1363058090209961
bench_qiskit,8,0.11098384857177734
bench_qcgpu,8,0.006348848342895508
bench_qcgpu,8,0.00701141357421875
bench_qiskit,8,0.10654234886169434
bench_projectq,8,0.003645658493041992
bench_projectq,8,0.004462003707885742
bench_qcgpu,8,0.006548643112182617
bench_qiskit,8,0.10408973693847656
bench_qiskit,8,0.11820721626281738
bench_qiskit,8,0.10998272895812988
bench_qcgpu,8,0.006488800048828125
bench_projectq,8,0.01010274887084961
bench_projectq,8,0.05062055587768555
bench_projectq,8,0.05006980895996094
bench_qcgpu,8,0.006421566009521484
bench_qcgpu,8,0.006193399429321289
bench_qcgpu,8,0.005995273590087891
bench_qcgpu,8,0.0062103271484375
bench_projectq,8,0.025077104568481445
bench_projectq,8,0.0044612884521484375
bench_projectq,8,0.052384376525878906
bench_projectq,8,0.045568227767944336
bench_qcgpu,8,0.006674528121948242
bench_qcgpu,8,0.006311178207397461
bench_qcgpu,8,0.006304740905761719
bench_projectq,8,0.05555534362792969
bench_projectq,8,0.04996967315673828
bench_qcgpu,8,0.006510257720947266
bench_projectq,8,0.05463743209838867
bench_qcgpu,8,0.006495475769042969
bench_qcgpu,8,0.006342172622680664
bench_qiskit,8,0.10283613204956055
bench_qcgpu,8,0.006314992904663086
bench_qiskit,8,0.10669231414794922
bench_projectq,8,0.00597381591796875
bench_qiskit,8,0.10233688354492188
bench_qcgpu,8,0.007710933685302734
bench_qiskit,8,0.10452580451965332
bench_projectq,8,0.005398273468017578
bench_projectq,8,0.0504918098449707
bench_projectq,8,0.04964303970336914
bench_qiskit,8,0.12972617149353027
bench_qiskit,8,0.11218714714050293
bench_qiskit,8,0.11177825927734375
bench_qcgpu,8,0.00910639762878418
bench_projectq,8,0.003752470016479492
bench_projectq,8,0.004554033279418945
bench_qiskit,8,0.10527253150939941
bench_projectq,9,0.012317180633544922
bench_qiskit,9,0.13317131996154785
bench_qcgpu,9,0.009150981903076172
bench_projectq,9,0.007651329040527344
bench_qcgpu,9,0.008267402648925781
bench_projectq,9,0.03987765312194824
bench_qcgpu,9,0.008153200149536133
bench_qcgpu,9,0.007740974426269531
bench_projectq,9,0.033913373947143555
bench_projectq,9,0.04662609100341797
bench_projectq,9,0.005152702331542969
bench_qiskit,9,0.1255040168762207
bench_qiskit,9,0.13535737991333008
bench_qiskit,9,0.14421963691711426
bench_projectq,9,0.0070972442626953125
bench_qcgpu,9,0.007992744445800781
bench_qiskit,9,0.1349172592163086
bench_qiskit,9,0.1346879005432129
bench_projectq,9,0.011948108673095703
bench_qcgpu,9,0.008055448532104492
bench_projectq,9,0.039544105529785156
bench_projectq,9,0.0420832633972168
bench_qcgpu,9,0.007770538330078125
bench_qiskit,9,0.148911714553833
bench_projectq,9,0.006134510040283203
bench_qiskit,9,0.12578225135803223
bench_projectq,9,0.005886554718017578
bench_projectq,9,0.06232452392578125
bench_qiskit,9,0.1287684440612793
bench_qiskit,9,0.13627004623413086
bench_qiskit,9,0.1358661651611328
bench_projectq,9,0.005670070648193359
bench_qiskit,9,0.13284921646118164
bench_qcgpu,9,0.00793313980102539
bench_qiskit,9,0.13509082794189453
bench_projectq,9,0.009281396865844727
bench_qcgpu,9,0.008077144622802734
bench_projectq,9,0.039510488510131836
bench_qcgpu,9,0.007776975631713867
bench_projectq,9,0.07142400741577148
bench_projectq,9,0.04300999641418457
bench_qcgpu,9,0.007905244827270508
bench_qiskit,9,0.1572895050048828
bench_qcgpu,9,0.009790420532226562
bench_qiskit,9,0.12964153289794922
bench_qcgpu,9,0.007789134979248047
bench_projectq,9,0.037659645080566406
bench_qcgpu,9,0.007766008377075195
bench_qiskit,9,0.12751555442810059
bench_qiskit,9,0.1339268684387207
bench_qiskit,9,0.12727117538452148
bench_qiskit,9,0.1442432403564453
bench_projectq,9,0.012328147888183594
bench_projectq,9,0.06490397453308105
bench_qcgpu,9,0.008152246475219727
bench_qcgpu,9,0.007645606994628906
bench_qiskit,9,0.12237930297851562
bench_qcgpu,9,0.008074522018432617
bench_qiskit,9,0.16445422172546387
bench_qiskit,9,0.1326899528503418
bench_projectq,9,0.0060176849365234375
bench_projectq,9,0.04587864875793457
bench_qcgpu,9,0.008214950561523438
bench_qcgpu,9,0.0075910091400146484
bench_qcgpu,9,0.007601261138916016
bench_qcgpu,9,0.0074765682220458984
bench_qiskit,9,0.12901735305786133
bench_qiskit,9,0.13547563552856445
bench_projectq,9,0.0050067901611328125
bench_projectq,9,0.04731178283691406
bench_projectq,9,0.0046689510345458984
bench_qcgpu,9,0.00819706916809082
bench_projectq,9,0.06736207008361816
bench_projectq,9,0.04916024208068848
bench_qiskit,9,0.12849664688110352
bench_projectq,9,0.041448116302490234
bench_qcgpu,9,0.009728193283081055
bench_projectq,9,0.03041672706604004
bench_qcgpu,9,0.008068084716796875
bench_qcgpu,9,0.007651090621948242
bench_qcgpu,9,0.007532835006713867
bench_qcgpu,9,0.0077211856842041016
bench_projectq,9,0.05510759353637695
bench_projectq,9,0.004720449447631836
bench_projectq,9,0.042319536209106445
bench_qcgpu,9,0.007950067520141602
bench_qcgpu,9,0.007738828659057617
bench_qiskit,9,0.13274097442626953
bench_qiskit,9,0.13151788711547852
bench_qiskit,9,0.1327512264251709
bench_projectq,9,0.004525661468505859
bench_qiskit,9,0.16341018676757812
bench_projectq,9,0.004841327667236328
bench_qcgpu,9,0.00854945182800293
bench_projectq,9,0.07782101631164551
bench_qcgpu,9,0.007979393005371094
bench_qcgpu,9,0.0072438716888427734
bench_qcgpu,9,0.007198810577392578
bench_qcgpu,9,0.007512331008911133
bench_projectq,9,0.021103858947753906
bench_qiskit,10,0.15669775009155273
bench_qcgpu,10,0.013074398040771484
bench_qiskit,10,0.161909818649292
bench_qiskit,10,0.16330909729003906
bench_projectq,10,0.011082649230957031
bench_qcgpu,10,0.009693622589111328
bench_projectq,10,0.038947105407714844
bench_qiskit,10,0.1535325050354004
bench_qiskit,10,0.15813827514648438
bench_qiskit,10,0.19222497940063477
bench_qcgpu,10,0.009687185287475586
bench_projectq,10,0.019198179244995117
bench_projectq,10,0.05154728889465332
bench_qiskit,10,0.152144193649292
bench_qiskit,10,0.16448378562927246
bench_projectq,10,0.00903463363647461
bench_qcgpu,10,0.010163545608520508
bench_projectq,10,0.03509211540222168
bench_projectq,10,0.04339408874511719
bench_projectq,10,0.0635979175567627
bench_projectq,10,0.04221057891845703
bench_projectq,10,0.0061495304107666016
bench_qcgpu,10,0.009985685348510742
bench_qiskit,10,0.15272784233093262
bench_qiskit,10,0.16382598876953125
bench_qiskit,10,0.16589736938476562
bench_projectq,10,0.02110576629638672
bench_projectq,10,0.043460845947265625
bench_qiskit,10,0.18623757362365723
bench_projectq,10,0.00633549690246582
bench_qiskit,10,0.1488044261932373
bench_qcgpu,10,0.012740850448608398
bench_qcgpu,10,0.010225057601928711
bench_qcgpu,10,0.009007453918457031
bench_qiskit,10,0.15813565254211426
bench_qiskit,10,0.16835975646972656
bench_projectq,10,0.0530390739440918
bench_projectq,10,0.04980921745300293
bench_qiskit,10,0.1513826847076416
bench_qcgpu,10,0.011793136596679688
bench_qiskit,10,0.16135644912719727
bench_qcgpu,10,0.011135578155517578
bench_qcgpu,10,0.009841442108154297
bench_qiskit,10,0.1851181983947754
bench_qiskit,10,0.16313624382019043
bench_qiskit,10,0.17072010040283203
bench_qcgpu,10,0.010102987289428711
bench_projectq,10,0.008820772171020508
bench_qiskit,10,0.16331005096435547
bench_projectq,10,0.009312868118286133
bench_qiskit,10,0.15765833854675293
bench_qiskit,10,0.15356731414794922
bench_projectq,10,0.02429056167602539
bench_projectq,10,0.0684814453125
bench_qcgpu,10,0.010326385498046875
bench_qcgpu,10,0.008975744247436523
bench_projectq,10,0.019739627838134766
bench_qcgpu,10,0.009575366973876953
bench_qcgpu,10,0.009250879287719727
bench_qcgpu,10,0.009341239929199219
bench_qiskit,10,0.14623451232910156
bench_qiskit,10,0.18738389015197754
bench_qcgpu,10,0.011237621307373047
bench_qcgpu,10,0.009897232055664062
bench_qcgpu,10,0.009351253509521484
bench_qcgpu,10,0.009426593780517578
bench_projectq,10,0.006214618682861328
bench_qiskit,10,0.153062105178833
bench_qiskit,10,0.1632692813873291
bench_qcgpu,10,0.01004481315612793
bench_qcgpu,10,0.01055002212524414
bench_projectq,10,0.005286216735839844
bench_projectq,10,0.00810384750366211
bench_projectq,10,0.04542851448059082
bench_projectq,10,0.006291866302490234
bench_qiskit,10,0.1569979190826416
bench_projectq,10,0.010887384414672852
bench_projectq,10,0.0497591495513916
bench_qiskit,10,0.15435791015625
bench_projectq,10,0.0070953369140625
bench_qcgpu,10,0.009713888168334961
bench_projectq,10,0.041103363037109375
bench_qiskit,10,0.15612149238586426
bench_qiskit,10,0.19171452522277832
bench_projectq,10,0.017057418823242188
bench_qcgpu,10,0.00992894172668457
bench_projectq,10,0.0329432487487793
bench_projectq,10,0.05427670478820801
bench_projectq,10,0.005957126617431641
bench_qiskit,10,0.16027402877807617
bench_qiskit,10,0.15985679626464844
bench_qcgpu,10,0.010299921035766602
bench_qcgpu,10,0.010358333587646484
bench_qiskit,10,0.15880870819091797
bench_qcgpu,10,0.010177850723266602
bench_qcgpu,10,0.009660959243774414
bench_qiskit,10,0.15668749809265137
bench_projectq,10,0.006350040435791016
bench_projectq,10,0.04222226142883301
bench_qiskit,10,0.16397380828857422
bench_qiskit,11,0.2181074619293213
bench_qiskit,11,0.18565678596496582
bench_projectq,11,0.00741887092590332
bench_qiskit,11,0.17430329322814941
bench_qiskit,11,0.18699026107788086
bench_projectq,11,0.007292985916137695
bench_qcgpu,11,0.011679887771606445
bench_qiskit,11,0.1732630729675293
bench_qcgpu,11,0.012158870697021484
bench_qcgpu,11,0.010788917541503906
bench_projectq,11,0.015404701232910156
bench_projectq,11,0.040312767028808594
bench_projectq,11,0.03250408172607422
bench_qcgpu,11,0.015012025833129883
bench_qiskit,11,0.2154862880706787
bench_qcgpu,11,0.015374183654785156
bench_qiskit,11,0.18988561630249023
bench_qcgpu,11,0.014657020568847656
bench_qiskit,11,0.20173430442810059
bench_qcgpu,11,0.013115167617797852
bench_qcgpu,11,0.014257192611694336
bench_qiskit,11,0.20279788970947266
bench_projectq,11,0.012744665145874023
bench_qcgpu,11,0.011738777160644531
bench_projectq,11,0.030225276947021484
bench_qiskit,11,0.19215726852416992
bench_projectq,11,0.01373147964477539
bench_projectq,11,0.03419899940490723
bench_projectq,11,0.05814504623413086
bench_qiskit,11,0.22726655006408691
bench_qcgpu,11,0.01374673843383789
bench_qiskit,11,0.19212126731872559
bench_qiskit,11,0.19903969764709473
bench_qiskit,11,0.20419549942016602
bench_qcgpu,11,0.011858701705932617
bench_qcgpu,11,0.01126861572265625
bench_qcgpu,11,0.011189937591552734
bench_projectq,11,0.009629487991333008
bench_qiskit,11,0.184586763381958
bench_qcgpu,11,0.012941122055053711
bench_projectq,11,0.008606195449829102
bench_projectq,11,0.051367998123168945
bench_projectq,11,0.038303375244140625
bench_projectq,11,0.01093292236328125
bench_qcgpu,11,0.01151275634765625
bench_qiskit,11,0.21460676193237305
bench_qiskit,11,0.20911550521850586
bench_qiskit,11,0.20168757438659668
bench_projectq,11,0.0640559196472168
bench_qcgpu,11,0.011975288391113281
bench_projectq,11,0.023253202438354492
bench_qiskit,11,0.17736411094665527
bench_projectq,11,0.0074634552001953125
bench_qiskit,11,0.18862080574035645
bench_qcgpu,11,0.014088869094848633
bench_projectq,11,0.018029212951660156
bench_projectq,11,0.036810874938964844
bench_qcgpu,11,0.014191389083862305
bench_projectq,11,0.024459362030029297
bench_qiskit,11,0.22074151039123535
bench_projectq,11,0.007063865661621094
bench_projectq,11,0.053247690200805664
bench_qcgpu,11,0.01211690902709961
bench_projectq,11,0.07111382484436035
bench_projectq,11,0.04215073585510254
bench_projectq,11,0.0428316593170166
bench_projectq,11,0.05341529846191406
bench_projectq,11,0.04200243949890137
bench_projectq,11,0.0399928092956543
bench_qcgpu,11,0.011327743530273438
bench_qcgpu,11,0.011144161224365234
bench_projectq,11,0.016415119171142578
bench_projectq,11,0.0411677360534668
bench_projectq,11,0.03919649124145508
bench_projectq,11,0.03833651542663574
bench_qcgpu,11,0.011609077453613281
bench_qcgpu,11,0.010653257369995117
bench_qcgpu,11,0.011137008666992188
bench_qiskit,11,0.17146039009094238
bench_qiskit,11,0.19354534149169922
bench_qcgpu,11,0.013012170791625977
bench_qcgpu,11,0.011439800262451172
bench_projectq,11,0.018229961395263672
bench_qcgpu,11,0.011013031005859375
bench_qiskit,11,0.17446041107177734
bench_qcgpu,11,0.015103578567504883
bench_qcgpu,11,0.01172018051147461
bench_qcgpu,11,0.010966777801513672
bench_qcgpu,11,0.013134002685546875
bench_projectq,11,0.007512331008911133
bench_qiskit,11,0.18960189819335938
bench_qiskit,11,0.23949241638183594
bench_projectq,11,0.010047674179077148
bench_projectq,11,0.03998112678527832
bench_projectq,11,0.007213115692138672
bench_qcgpu,11,0.012007474899291992
bench_qcgpu,11,0.011690139770507812
bench_qcgpu,11,0.01137852668762207
bench_qiskit,11,0.19019246101379395
bench_qiskit,11,0.1923511028289795
bench_qiskit,12,0.2214205265045166
bench_qiskit,12,0.22371554374694824
bench_qcgpu,12,0.018897294998168945
bench_projectq,12,0.008923053741455078
bench_qcgpu,12,0.012991189956665039
bench_projectq,12,0.026980161666870117
bench_projectq,12,0.030009031295776367
bench_qiskit,12,0.2552192211151123
bench_projectq,12,0.0157928466796875
bench_projectq,12,0.037899017333984375
bench_projectq,12,0.00793766975402832
bench_qiskit,12,0.2233715057373047
bench_projectq,12,0.008002042770385742
bench_projectq,12,0.04307436943054199
bench_projectq,12,0.0841681957244873
bench_qcgpu,12,0.013571739196777344
bench_qiskit,12,0.2264418601989746
bench_qcgpu,12,0.020552873611450195
bench_qiskit,12,0.2274470329284668
bench_qcgpu,12,0.020450115203857422
bench_qcgpu,12,0.012498855590820312
bench_projectq,12,0.008157968521118164
bench_qiskit,12,0.2510988712310791
bench_qiskit,12,0.2210676670074463
bench_qcgpu,12,0.0184628963470459
bench_projectq,12,0.008157968521118164
bench_qcgpu,12,0.013506412506103516
bench_qcgpu,12,0.013018131256103516
bench_qcgpu,12,0.013108968734741211
bench_qiskit,12,0.21768832206726074
bench_projectq,12,0.009814262390136719
bench_qcgpu,12,0.013869762420654297
bench_qiskit,12,0.21965408325195312
bench_projectq,12,0.02007317543029785
bench_qcgpu,12,0.01526498794555664
bench_qcgpu,12,0.013468742370605469
bench_qiskit,12,0.25673770904541016
bench_qcgpu,12,0.015498161315917969
bench_qcgpu,12,0.012697935104370117
bench_qiskit,12,0.22873353958129883
bench_projectq,12,0.041094064712524414
bench_qcgpu,12,0.014187097549438477
bench_qiskit,12,0.22955822944641113
bench_qcgpu,12,0.019940853118896484
bench_qcgpu,12,0.015660762786865234
bench_qcgpu,12,0.014194488525390625
bench_qiskit,12,0.24358224868774414
bench_projectq,12,0.06784915924072266
bench_projectq,12,0.05315136909484863
bench_projectq,12,0.03919529914855957
bench_qcgpu,12,0.014012336730957031
bench_qcgpu,12,0.013645410537719727
bench_projectq,12,0.024113893508911133
bench_qiskit,12,0.2728133201599121
bench_qiskit,12,0.23825764656066895
bench_qiskit,12,0.23049592971801758
bench_qiskit,12,0.22600674629211426
bench_qiskit,12,0.23538589477539062
bench_qiskit,12,0.2579331398010254
bench_projectq,12,0.01250314712524414
bench_qiskit,12,0.25946903228759766
bench_qiskit,12,0.27382683753967285
bench_projectq,12,0.01045370101928711
bench_qiskit,12,0.2590186595916748
bench_qcgpu,12,0.02030038833618164
bench_qiskit,12,0.30405092239379883
bench_qcgpu,12,0.01952505111694336
bench_qiskit,12,0.2733159065246582
bench_projectq,12,0.008962631225585938
bench_projectq,12,0.03879237174987793
bench_qcgpu,12,0.014563322067260742
bench_projectq,12,0.04173588752746582
bench_qcgpu,12,0.01428675651550293
bench_qiskit,12,0.27237749099731445
bench_qiskit,12,0.2839012145996094
bench_qcgpu,12,0.016869306564331055
bench_projectq,12,0.009769439697265625
bench_qcgpu,12,0.013666629791259766
bench_qcgpu,12,0.013077735900878906
bench_projectq,12,0.011949300765991211
bench_qiskit,12,0.29379725456237793
bench_projectq,12,0.0761556625366211
bench_qcgpu,12,0.014147758483886719
bench_projectq,12,0.05583071708679199
bench_projectq,12,0.08430600166320801
bench_qiskit,12,0.29280519485473633
bench_qcgpu,12,0.015404939651489258
bench_qiskit,12,0.2687983512878418
bench_projectq,12,0.016403913497924805
bench_qcgpu,12,0.013936281204223633
bench_qcgpu,12,0.013182640075683594
bench_qcgpu,12,0.013309001922607422
bench_qiskit,12,0.27568864822387695
bench_qiskit,12,0.31144189834594727
bench_qiskit,12,0.2351067066192627
bench_qcgpu,12,0.01581597328186035
bench_qiskit,12,0.23219704627990723
bench_projectq,12,0.012891530990600586
bench_projectq,12,0.05060625076293945
bench_qiskit,12,0.22533392906188965
bench_qcgpu,13,0.021219730377197266
bench_qiskit,13,0.30449461936950684
bench_qiskit,13,0.276547908782959
bench_qcgpu,13,0.018611669540405273
bench_projectq,13,0.015178203582763672
bench_projectq,13,0.06333327293395996
bench_projectq,13,0.056699275970458984
bench_projectq,13,0.07295751571655273
bench_qcgpu,13,0.01615595817565918
bench_projectq,13,0.02157139778137207
bench_qcgpu,13,0.015668153762817383
bench_projectq,13,0.015062808990478516
bench_qiskit,13,0.2738068103790283
bench_qiskit,13,0.28713536262512207
bench_qiskit,13,0.31552934646606445
bench_qiskit,13,0.27462267875671387
bench_qcgpu,13,0.01936960220336914
bench_projectq,13,0.009457826614379883
bench_qcgpu,13,0.015623092651367188
bench_qiskit,13,0.2569241523742676
bench_qiskit,13,0.30672216415405273
bench_projectq,13,0.018339872360229492
bench_qcgpu,13,0.015866994857788086
bench_qiskit,13,0.2700374126434326
bench_qcgpu,13,0.022357463836669922
bench_qcgpu,13,0.015900850296020508
bench_qcgpu,13,0.014740228652954102
bench_projectq,13,0.009679555892944336
bench_qcgpu,13,0.01619124412536621
bench_qiskit,13,0.2662391662597656
bench_qcgpu,13,0.019478797912597656
bench_qcgpu,13,0.016046524047851562
bench_qiskit,13,0.2719147205352783
bench_qcgpu,13,0.019450664520263672
bench_qiskit,13,0.29981255531311035
bench_projectq,13,0.018308162689208984
bench_projectq,13,0.035695791244506836
bench_qiskit,13,0.2773704528808594
bench_projectq,13,0.015772342681884766
bench_qiskit,13,0.26462388038635254
bench_projectq,13,0.013938426971435547
bench_projectq,13,0.03745698928833008
bench_qcgpu,13,0.015934467315673828
bench_qcgpu,13,0.014916181564331055
bench_qcgpu,13,0.015274524688720703
bench_qiskit,13,0.301105260848999
bench_qiskit,13,0.2805521488189697
bench_qcgpu,13,0.022599458694458008
bench_qcgpu,13,0.015253067016601562
bench_qiskit,13,0.26810193061828613
bench_qiskit,13,0.2774500846862793
bench_qcgpu,13,0.021543025970458984
bench_qcgpu,13,0.015444040298461914
bench_projectq,13,0.009966611862182617
bench_projectq,13,0.035985469818115234
bench_projectq,13,0.03032207489013672
bench_qcgpu,13,0.015588760375976562
bench_qcgpu,13,0.014896869659423828
bench_qiskit,13,0.29593944549560547
bench_qcgpu,13,0.021701574325561523
bench_projectq,13,0.009808540344238281
bench_projectq,13,0.04437422752380371
bench_qcgpu,13,0.01592540740966797
bench_qiskit,13,0.27387022972106934
bench_qcgpu,13,0.019060850143432617
bench_qiskit,13,0.2870500087738037
bench_projectq,13,0.01781010627746582
bench_qiskit,13,0.3131532669067383
bench_projectq,13,0.017124652862548828
bench_qiskit,13,0.2969810962677002
bench_qcgpu,13,0.02303028106689453
bench_projectq,13,0.15361332893371582
bench_qiskit,13,0.3277013301849365
bench_projectq,13,0.03543376922607422
bench_qcgpu,13,0.016263246536254883
bench_projectq,13,0.04018235206604004
bench_projectq,13,0.027652502059936523
bench_projectq,13,0.03486275672912598
bench_qcgpu,13,0.017290830612182617
bench_projectq,13,0.018111228942871094
bench_qcgpu,13,0.01616811752319336
bench_projectq,13,0.021184682846069336
bench_qiskit,13,0.27611351013183594
bench_projectq,13,0.01521611213684082
bench_qcgpu,13,0.015691280364990234
bench_projectq,13,0.018110990524291992
bench_qcgpu,13,0.015599966049194336
bench_projectq,13,0.020688533782958984
bench_projectq,13,0.03693127632141113
bench_projectq,13,0.03416562080383301
bench_projectq,13,0.06179356575012207
bench_qiskit,13,0.30032920837402344
bench_qiskit,13,0.2777707576751709
bench_projectq,13,0.012942790985107422
bench_qiskit,13,0.26782727241516113
bench_qcgpu,13,0.0228884220123291
bench_projectq,13,0.00984048843383789
bench_qcgpu,13,0.015745878219604492
bench_qcgpu,13,0.015811443328857422
bench_projectq,13,0.008884668350219727
bench_projectq,14,0.08635973930358887
bench_qiskit,14,0.3654193878173828
bench_projectq,14,0.017806529998779297
bench_projectq,14,0.032704830169677734
bench_qcgpu,14,0.01772904396057129
bench_projectq,14,0.013358116149902344
bench_qiskit,14,0.33753228187561035
bench_projectq,14,0.031032323837280273
bench_projectq,14,0.03383827209472656
bench_qcgpu,14,0.018658161163330078
bench_projectq,14,0.013876914978027344
bench_projectq,14,0.04718303680419922
bench_projectq,14,0.05564284324645996
bench_projectq,14,0.06896615028381348
bench_qcgpu,14,0.021411657333374023
bench_projectq,14,0.01706552505493164
bench_projectq,14,0.041588544845581055
bench_qcgpu,14,0.02135157585144043
bench_projectq,14,0.011991500854492188
bench_qcgpu,14,0.01878976821899414
bench_qcgpu,14,0.018033504486083984
bench_projectq,14,0.01923370361328125
bench_qiskit,14,0.3834397792816162
bench_qiskit,14,0.41147565841674805
bench_projectq,14,0.027207374572753906
bench_qcgpu,14,0.017912864685058594
bench_projectq,14,0.0110931396484375
bench_qiskit,14,0.35667896270751953
bench_qcgpu,14,0.026177406311035156
bench_qcgpu,14,0.018293142318725586
bench_projectq,14,0.028066396713256836
bench_qcgpu,14,0.018844127655029297
bench_qcgpu,14,0.01802539825439453
bench_qiskit,14,0.33383798599243164
bench_qiskit,14,0.3812551498413086
bench_projectq,14,0.017428874969482422
bench_projectq,14,0.03252577781677246
bench_qiskit,14,0.3335294723510742
bench_projectq,14,0.015651226043701172
bench_projectq,14,0.030643701553344727
bench_qcgpu,14,0.017973661422729492
bench_qiskit,14,0.32762861251831055
bench_projectq,14,0.01251840591430664
bench_qiskit,14,0.36013007164001465
bench_qcgpu,14,0.02549910545349121
bench_qiskit,14,0.34797215461730957
bench_qcgpu,14,0.027276277542114258
bench_qiskit,14,0.3436241149902344
bench_qcgpu,14,0.025504589080810547
bench_qcgpu,14,0.018036365509033203
bench_qcgpu,14,0.017981767654418945
bench_projectq,14,0.016352415084838867
bench_qiskit,14,0.36389708518981934
bench_qcgpu,14,0.024439334869384766
bench_qcgpu,14,0.0171658992767334
bench_qcgpu,14,0.017447948455810547
bench_projectq,14,0.01308751106262207
bench_projectq,14,0.04695272445678711
bench_projectq,14,0.029120683670043945
bench_qiskit,14,0.3311624526977539
bench_qcgpu,14,0.027834653854370117
bench_qiskit,14,0.3485136032104492
bench_qiskit,14,0.3941941261291504
bench_projectq,14,0.017946720123291016
bench_projectq,14,0.031868696212768555
bench_projectq,14,0.03008556365966797
bench_qcgpu,14,0.021722793579101562
bench_projectq,14,0.017338275909423828
bench_projectq,14,0.03092646598815918
bench_qiskit,14,0.34264183044433594
bench_projectq,14,0.0210416316986084
bench_qiskit,14,0.3463306427001953
bench_qcgpu,14,0.024240732192993164
bench_qcgpu,14,0.01908254623413086
bench_qcgpu,14,0.01876688003540039
bench_projectq,14,0.02477884292602539
bench_qiskit,14,0.3638453483581543
bench_qiskit,14,0.3806922435760498
bench_projectq,14,0.015865087509155273
bench_qiskit,14,0.33898377418518066
bench_qcgpu,14,0.027730941772460938
bench_qiskit,14,0.4211752414703369
bench_qcgpu,14,0.026810884475708008
bench_projectq,14,0.0939028263092041
bench_qiskit,14,0.34624814987182617
bench_projectq,14,0.06781744956970215
bench_projectq,14,0.028323888778686523
bench_qiskit,14,0.36095643043518066
bench_qiskit,14,0.4421708583831787
bench_qcgpu,14,0.024037599563598633
bench_qcgpu,14,0.017868757247924805
bench_qiskit,14,0.3782081604003906
bench_qiskit,14,0.3828098773956299
bench_projectq,14,0.021001577377319336
bench_projectq,14,0.04487800598144531
bench_qiskit,14,0.42194628715515137
bench_projectq,14,0.021082401275634766
bench_qiskit,14,0.3892805576324463
bench_qcgpu,14,0.025011062622070312
bench_qiskit,14,0.40253639221191406
bench_projectq,15,0.05634570121765137
bench_projectq,15,0.04118990898132324
bench_qiskit,15,0.5146567821502686
bench_qiskit,15,0.4855003356933594
bench_projectq,15,0.02893829345703125
bench_projectq,15,0.032296180725097656
bench_qiskit,15,0.4804670810699463
bench_qiskit,15,0.5136523246765137
bench_projectq,15,0.02077770233154297
bench_projectq,15,0.020896434783935547
bench_qcgpu,15,0.020725727081298828
bench_projectq,15,0.01355290412902832
bench_qcgpu,15,0.020793914794921875
bench_qcgpu,15,0.020500898361206055
bench_qiskit,15,0.4776289463043213
bench_qiskit,15,0.5059609413146973
bench_qcgpu,15,0.02760791778564453
bench_qcgpu,15,0.020002126693725586
bench_qiskit,15,0.44890856742858887
bench_projectq,15,0.058553457260131836
bench_qcgpu,15,0.02131032943725586
bench_qcgpu,15,0.020282268524169922
bench_projectq,15,0.02228093147277832
bench_qcgpu,15,0.0220184326171875
bench_projectq,15,0.03354024887084961
bench_projectq,15,0.07501482963562012
bench_qiskit,15,0.456737756729126
bench_projectq,15,0.020859479904174805
bench_qiskit,15,0.4811363220214844
bench_projectq,15,0.018915653228759766
bench_qcgpu,15,0.02149677276611328
bench_qcgpu,15,0.019927263259887695
bench_projectq,15,0.013713836669921875
bench_qiskit,15,0.45680761337280273
bench_projectq,15,0.030279874801635742
bench_qcgpu,15,0.023693084716796875
bench_projectq,15,0.1024324893951416
bench_qiskit,15,0.4818904399871826
bench_qiskit,15,0.4998898506164551
bench_projectq,15,0.025674104690551758
bench_qcgpu,15,0.02104806900024414
bench_qcgpu,15,0.02010488510131836
bench_qcgpu,15,0.01961231231689453
bench_projectq,15,0.016082048416137695
bench_qiskit,15,0.4486398696899414
bench_qcgpu,15,0.023664236068725586
bench_projectq,15,0.04134869575500488
bench_projectq,15,0.09050226211547852
bench_qiskit,15,0.5030925273895264
bench_qcgpu,15,0.02723383903503418
bench_qiskit,15,0.45465922355651855
bench_qiskit,15,0.46683645248413086
bench_qiskit,15,0.5064871311187744
bench_qcgpu,15,0.03355526924133301
bench_qcgpu,15,0.03357362747192383
bench_qcgpu,15,0.021883487701416016
bench_projectq,15,0.015727996826171875
bench_qiskit,15,0.46407365798950195
bench_projectq,15,0.024652481079101562
bench_qcgpu,15,0.022102832794189453
bench_qcgpu,15,0.020744800567626953
bench_projectq,15,0.022942066192626953
bench_qiskit,15,0.48270273208618164
bench_projectq,15,0.02485346794128418
bench_projectq,15,0.07440400123596191
bench_qiskit,15,0.4372425079345703
bench_qiskit,15,0.49085044860839844
bench_qcgpu,15,0.027045249938964844
bench_projectq,15,0.14083433151245117
bench_qiskit,15,0.47631120681762695
bench_qcgpu,15,0.027617931365966797
bench_qcgpu,15,0.020671844482421875
bench_projectq,15,0.01713275909423828
bench_qcgpu,15,0.021103382110595703
bench_qcgpu,15,0.02072763442993164
bench_qcgpu,15,0.02095818519592285
bench_qcgpu,15,0.020610570907592773
bench_qiskit,15,0.44147348403930664
bench_projectq,15,0.01972031593322754
bench_qcgpu,15,0.021183490753173828
bench_projectq,15,0.01382899284362793
bench_qcgpu,15,0.021271467208862305
bench_projectq,15,0.014020681381225586
bench_projectq,15,0.02990412712097168
bench_qiskit,15,0.43088388442993164
bench_qiskit,15,0.5043389797210693
bench_projectq,15,0.018695354461669922
bench_qcgpu,15,0.0204617977142334
bench_projectq,15,0.020537614822387695
bench_qcgpu,15,0.02145075798034668
bench_qcgpu,15,0.019564151763916016
bench_qiskit,15,0.4741654396057129
bench_qcgpu,15,0.02724933624267578
bench_projectq,15,0.016078948974609375
bench_qcgpu,15,0.021228790283203125
bench_projectq,15,0.057268381118774414
bench_qcgpu,15,0.02096080780029297
bench_projectq,15,0.013924837112426758
bench_qcgpu,15,0.020214557647705078
bench_qiskit,15,0.49557018280029297
bench_qiskit,16,0.6014845371246338
bench_qiskit,16,0.6238312721252441
bench_projectq,16,0.029675960540771484
bench_projectq,16,0.03000617027282715
bench_qiskit,16,0.6505906581878662
bench_qcgpu,16,0.025858402252197266
bench_qiskit,16,0.59922194480896
bench_qcgpu,16,0.030710220336914062
bench_qiskit,16,0.6484599113464355
bench_projectq,16,0.06455802917480469
bench_qiskit,16,0.6219847202301025
bench_projectq,16,0.15228748321533203
bench_projectq,16,0.06762337684631348
bench_projectq,16,0.03825497627258301
bench_projectq,16,0.20836448669433594
bench_qiskit,16,0.6577482223510742
bench_projectq,16,0.023873329162597656
bench_projectq,16,0.024747371673583984
bench_qcgpu,16,0.02328634262084961
bench_qiskit,16,0.6217536926269531
bench_qiskit,16,0.7016170024871826
bench_projectq,16,0.051419734954833984
bench_projectq,16,0.026728153228759766
bench_qcgpu,16,0.023889780044555664
bench_qiskit,16,0.6162631511688232
bench_projectq,16,0.1759178638458252
bench_qiskit,16,0.6176269054412842
bench_projectq,16,0.03830122947692871
bench_qcgpu,16,0.02861309051513672
bench_qiskit,16,0.6371452808380127
bench_qcgpu,16,0.025554656982421875
bench_qiskit,16,0.6194465160369873
bench_qcgpu,16,0.03043985366821289
bench_qcgpu,16,0.022820711135864258
bench_qiskit,16,0.6615447998046875
bench_projectq,16,0.0428006649017334
bench_qcgpu,16,0.024104833602905273
bench_qcgpu,16,0.023788928985595703
bench_projectq,16,0.02477741241455078
bench_projectq,16,0.03141331672668457
bench_qcgpu,16,0.023785829544067383
bench_qiskit,16,0.6544449329376221
bench_qiskit,16,0.7242097854614258
bench_qcgpu,16,0.033736467361450195
bench_qiskit,16,0.6097543239593506
bench_qcgpu,16,0.029305219650268555
bench_qiskit,16,0.6272614002227783
bench_projectq,16,0.0253603458404541
bench_qcgpu,16,0.02269768714904785
bench_qiskit,16,0.6355648040771484
bench_projectq,16,0.025216341018676758
bench_qiskit,16,0.6049704551696777
bench_qiskit,16,0.6611106395721436
bench_projectq,16,0.025307416915893555
bench_qcgpu,16,0.026109933853149414
bench_projectq,16,0.016903400421142578
bench_qiskit,16,0.6389021873474121
bench_qcgpu,16,0.02525472640991211
bench_qcgpu,16,0.028130292892456055
bench_qcgpu,16,0.02409529685974121
bench_qcgpu,16,0.02433609962463379
bench_qcgpu,16,0.024576902389526367
bench_qcgpu,16,0.024326562881469727
bench_qiskit,16,0.6745061874389648
bench_projectq,16,0.06090593338012695
bench_projectq,16,0.016352415084838867
bench_qiskit,16,0.6117329597473145
bench_projectq,16,0.02623271942138672
bench_qiskit,16,0.622490406036377
bench_projectq,16,0.05186057090759277
bench_projectq,16,0.052893877029418945
bench_projectq,16,0.03407716751098633
bench_qiskit,16,0.6695818901062012
bench_qiskit,16,0.6321935653686523
bench_qiskit,16,0.6646685600280762
bench_qcgpu,16,0.0264132022857666
bench_qcgpu,16,0.023939847946166992
bench_qiskit,16,0.6559803485870361
bench_projectq,16,0.11917281150817871
bench_projectq,16,0.028414011001586914
bench_qcgpu,16,0.024036169052124023
bench_qiskit,16,0.6557374000549316
bench_qiskit,16,0.634207010269165
bench_qiskit,16,0.6390488147735596
bench_qiskit,16,0.6497058868408203
bench_qcgpu,16,0.03247523307800293
bench_qcgpu,16,0.0234224796295166
bench_qcgpu,16,0.023926258087158203
bench_qiskit,16,0.6180028915405273
bench_qiskit,16,0.6987664699554443
bench_qiskit,16,0.6561517715454102
bench_qiskit,16,0.6209862232208252
bench_qcgpu,16,0.02566361427307129
bench_qcgpu,16,0.02359771728515625
bench_projectq,16,0.021901369094848633
bench_qcgpu,16,0.023634910583496094
bench_projectq,16,0.021101951599121094
bench_qiskit,16,0.6117138862609863
bench_projectq,16,0.030214548110961914
bench_projectq,16,0.040557861328125
bench_qcgpu,17,0.027265071868896484
bench_projectq,17,0.03274226188659668
bench_projectq,17,0.05986642837524414
bench_projectq,17,0.023328304290771484
bench_projectq,17,0.0488741397857666
bench_qcgpu,17,0.02625727653503418
bench_qiskit,17,0.8169639110565186
bench_projectq,17,0.03086400032043457
bench_qiskit,17,0.7655501365661621
bench_qiskit,17,0.856203556060791
bench_qcgpu,17,0.03186607360839844
bench_qcgpu,17,0.026642560958862305
bench_qcgpu,17,0.02644038200378418
bench_qiskit,17,0.9289770126342773
bench_projectq,17,0.05605196952819824
bench_qiskit,17,1.735534906387329
bench_qcgpu,17,0.03329110145568848
bench_projectq,17,0.30747079849243164
bench_qiskit,17,0.800095796585083
bench_projectq,17,0.07396888732910156
bench_projectq,17,0.04837799072265625
bench_qiskit,17,1.0527002811431885
bench_qcgpu,17,0.03289365768432617
bench_qcgpu,17,0.026253938674926758
bench_qiskit,17,0.834265947341919
bench_qiskit,17,0.8693263530731201
bench_qcgpu,17,0.03188776969909668
bench_qiskit,17,0.8428244590759277
bench_qiskit,17,0.8730587959289551
bench_qiskit,17,0.8312938213348389
bench_projectq,17,0.02628493309020996
bench_qiskit,17,0.830303430557251
bench_qcgpu,17,0.033895015716552734
bench_projectq,17,0.13815712928771973
bench_qcgpu,17,0.026387453079223633
bench_qcgpu,17,0.025379180908203125
bench_qiskit,17,0.8153588771820068
bench_qcgpu,17,0.032073020935058594
bench_qiskit,17,0.8296563625335693
bench_qiskit,17,0.8476383686065674
bench_qiskit,17,0.8400862216949463
bench_projectq,17,0.043039560317993164
bench_projectq,17,0.039269208908081055
bench_qcgpu,17,0.026614665985107422
bench_qiskit,17,0.8527669906616211
bench_projectq,17,0.03881120681762695
bench_qiskit,17,0.8400249481201172
bench_qcgpu,17,0.03327226638793945
bench_projectq,17,0.02662491798400879
bench_projectq,17,0.020493507385253906
bench_projectq,17,0.024904251098632812
bench_projectq,17,0.06768941879272461
bench_projectq,17,0.046300649642944336
bench_qiskit,17,0.8458318710327148
bench_qcgpu,17,0.03748726844787598
bench_projectq,17,0.0435636043548584
bench_qiskit,17,0.778395414352417
bench_qcgpu,17,0.03606581687927246
bench_qcgpu,17,0.028169870376586914
bench_projectq,17,0.027582406997680664
bench_projectq,17,0.022598981857299805
bench_qiskit,17,0.7946670055389404
bench_qiskit,17,0.8115279674530029
bench_qcgpu,17,0.0336146354675293
bench_qcgpu,17,0.026804685592651367
bench_projectq,17,0.023247241973876953
bench_qiskit,17,0.8354451656341553
bench_projectq,17,0.03306269645690918
bench_qiskit,17,0.8275740146636963
bench_qcgpu,17,0.03177022933959961
bench_qiskit,17,0.8101954460144043
bench_qcgpu,17,0.030338525772094727
bench_projectq,17,0.023375511169433594
bench_qiskit,17,0.8080728054046631
bench_qiskit,17,0.8808095455169678
bench_qcgpu,17,0.032917022705078125
bench_qcgpu,17,0.026702404022216797
bench_projectq,17,0.02998638153076172
bench_qcgpu,17,0.025425434112548828
bench_qiskit,17,0.829153299331665
bench_qcgpu,17,0.03219199180603027
bench_qiskit,17,0.7684967517852783
bench_qcgpu,17,0.032271385192871094
bench_projectq,17,0.023234128952026367
bench_qcgpu,17,0.026231050491333008
bench_qiskit,17,0.7674777507781982
bench_qcgpu,17,0.03383684158325195
bench_qcgpu,17,0.027158260345458984
bench_qiskit,17,0.871610164642334
bench_qcgpu,17,0.03251934051513672
bench_qiskit,17,0.7854738235473633
bench_projectq,17,0.03286242485046387
bench_qiskit,17,0.8068499565124512
bench_qiskit,17,0.859675407409668
bench_projectq,17,0.07507467269897461
bench_qcgpu,17,0.026757478713989258
bench_qcgpu,17,0.026108503341674805
bench_qcgpu,17,0.02605128288269043
bench_qcgpu,17,0.026474475860595703
bench_qcgpu,17,0.025598764419555664
bench_qiskit,18,1.3080570697784424
bench_qiskit,18,1.2743356227874756
bench_qiskit,18,1.1773591041564941
bench_projectq,18,0.039635419845581055
bench_qcgpu,18,0.030635833740234375
bench_qcgpu,18,0.03030848503112793
bench_qiskit,18,1.2590587139129639
bench_qiskit,18,1.1699111461639404
bench_projectq,18,0.04152250289916992
bench_qcgpu,18,0.02943277359008789
bench_qiskit,18,1.1796073913574219
bench_qcgpu,18,0.034960269927978516
bench_projectq,18,0.03536081314086914
bench_projectq,18,0.03854513168334961
bench_projectq,18,0.03340458869934082
bench_qcgpu,18,0.032540082931518555
bench_qcgpu,18,0.029835224151611328
bench_qcgpu,18,0.029816627502441406
bench_qcgpu,18,0.029528379440307617
bench_qiskit,18,1.30916428565979
bench_projectq,18,0.03950238227844238
bench_projectq,18,0.05318903923034668
bench_qiskit,18,1.1769590377807617
bench_projectq,18,0.04226493835449219
bench_qiskit,18,1.1556830406188965
bench_projectq,18,0.03658723831176758
bench_qcgpu,18,0.030538558959960938
bench_qcgpu,18,0.029993057250976562
bench_qcgpu,18,0.029640913009643555
bench_qiskit,18,1.162926197052002
bench_qcgpu,18,0.03699064254760742
bench_projectq,18,0.03254103660583496
bench_qcgpu,18,0.029659032821655273
bench_projectq,18,0.030223369598388672
bench_projectq,18,0.04389071464538574
bench_projectq,18,0.05081915855407715
bench_projectq,18,0.18485164642333984
bench_projectq,18,0.04604959487915039
bench_projectq,18,0.05925893783569336
bench_qiskit,18,1.2643604278564453
bench_projectq,18,0.040235042572021484
bench_projectq,18,0.07312393188476562
bench_qcgpu,18,0.03033447265625
bench_qcgpu,18,0.030015945434570312
bench_qiskit,18,1.1896710395812988
bench_qiskit,18,1.263768196105957
bench_qcgpu,18,0.04017305374145508
bench_qcgpu,18,0.03146791458129883
bench_qcgpu,18,0.029313325881958008
bench_qiskit,18,1.2071969509124756
bench_qcgpu,18,0.032814741134643555
bench_qiskit,18,1.2258102893829346
bench_qiskit,18,1.1858811378479004
bench_qiskit,18,1.1886107921600342
bench_qcgpu,18,0.03667140007019043
bench_qcgpu,18,0.030676603317260742
bench_qcgpu,18,0.029620647430419922
bench_qcgpu,18,0.03059983253479004
bench_qcgpu,18,0.031213760375976562
bench_qcgpu,18,0.03697681427001953
bench_projectq,18,0.03062582015991211
bench_projectq,18,0.03440117835998535
bench_qiskit,18,1.1866605281829834
bench_qiskit,18,1.1262485980987549
bench_qiskit,18,1.1710333824157715
bench_qcgpu,18,0.029026269912719727
bench_qcgpu,18,0.02953028678894043
bench_qiskit,18,1.160991907119751
bench_qcgpu,18,0.03736114501953125
bench_qiskit,18,1.1570580005645752
bench_qiskit,18,1.1751484870910645
bench_qcgpu,18,0.038773536682128906
bench_projectq,18,0.07564401626586914
bench_projectq,18,0.04659461975097656
bench_projectq,18,0.04720878601074219
bench_qiskit,18,1.2337231636047363
bench_qcgpu,18,0.036594390869140625
bench_qcgpu,18,0.030192852020263672
bench_projectq,18,0.06354498863220215
bench_qiskit,18,1.1825141906738281
bench_qiskit,18,1.2334611415863037
bench_qcgpu,18,0.0355069637298584
bench_projectq,18,0.03361368179321289
bench_projectq,18,0.031433820724487305
bench_projectq,18,0.032486677169799805
bench_qiskit,18,1.2540943622589111
bench_qiskit,18,1.2619221210479736
bench_projectq,18,0.04906797409057617
bench_projectq,18,0.02847576141357422
bench_qiskit,18,1.1776313781738281
bench_qcgpu,18,0.0370938777923584
bench_projectq,18,0.03546023368835449
bench_projectq,18,0.034911394119262695
bench_projectq,18,0.03312492370605469
bench_projectq,18,0.03329944610595703
bench_qiskit,18,1.1678006649017334
bench_qcgpu,18,0.03666853904724121
bench_qiskit,18,1.2121059894561768
bench_qcgpu,18,0.034424781799316406
bench_qiskit,18,1.1377720832824707
bench_projectq,19,0.05411338806152344
bench_projectq,19,0.045763254165649414
bench_qiskit,19,1.9535677433013916
bench_qiskit,19,1.9513397216796875
bench_projectq,19,0.05536150932312012
bench_qcgpu,19,0.03359079360961914
bench_projectq,19,0.04993915557861328
bench_projectq,19,0.0555570125579834
bench_projectq,19,0.04787921905517578
bench_projectq,19,0.04840373992919922
bench_projectq,19,0.0758047103881836
bench_qcgpu,19,0.03230643272399902
bench_qcgpu,19,0.032453060150146484
bench_qiskit,19,2.016850709915161
bench_qcgpu,19,0.04160165786743164
bench_qiskit,19,2.060124397277832
bench_projectq,19,0.0581355094909668
bench_projectq,19,0.05284380912780762
bench_qiskit,19,1.9279406070709229
bench_projectq,19,0.06320571899414062
bench_qcgpu,19,0.033444881439208984
bench_qcgpu,19,0.03312492370605469
bench_qcgpu,19,0.03405141830444336
bench_qcgpu,19,0.033324241638183594
bench_projectq,19,0.05125570297241211
bench_qcgpu,19,0.035413503646850586
bench_projectq,19,0.15507769584655762
bench_qcgpu,19,0.03315281867980957
bench_qiskit,19,1.9214837551116943
bench_projectq,19,0.08540129661560059
bench_qiskit,19,1.9075324535369873
bench_qcgpu,19,0.03886914253234863
bench_qcgpu,19,0.03192257881164551
bench_projectq,19,0.05176544189453125
bench_qcgpu,19,0.03260970115661621
bench_projectq,19,0.08071613311767578
bench_projectq,19,0.0506744384765625
bench_projectq,19,0.0491330623626709
bench_qiskit,19,1.8659732341766357
bench_qcgpu,19,0.03923177719116211
bench_qiskit,19,1.9345667362213135
bench_qcgpu,19,0.03986239433288574
bench_qcgpu,19,0.03351092338562012
bench_qcgpu,19,0.03346991539001465
bench_qiskit,19,1.9848718643188477
bench_qiskit,19,2.0001308917999268
bench_qiskit,19,1.8933651447296143
bench_qiskit,19,1.833829402923584
bench_projectq,19,0.06961178779602051
bench_qiskit,19,1.7666714191436768
bench_projectq,19,0.057985782623291016
bench_projectq,19,0.0488131046295166
bench_projectq,19,0.04764747619628906
bench_qiskit,19,1.8626306056976318
bench_projectq,19,0.05250859260559082
bench_qiskit,19,1.8202996253967285
bench_qcgpu,19,0.034932851791381836
bench_qiskit,19,1.9377436637878418
bench_projectq,19,0.0631563663482666
bench_projectq,19,0.061834096908569336
bench_qcgpu,19,0.03440713882446289
bench_qcgpu,19,0.03387641906738281
bench_qiskit,19,2.078476667404175
bench_qcgpu,19,0.03804612159729004
bench_qcgpu,19,0.03259134292602539
bench_qcgpu,19,0.031184673309326172
bench_qiskit,19,1.839733362197876
bench_qiskit,19,1.868656873703003
bench_qiskit,19,1.8746631145477295
bench_qcgpu,19,0.038330078125
bench_qcgpu,19,0.03257584571838379
bench_projectq,19,0.0501861572265625
bench_qiskit,19,1.7947304248809814
bench_projectq,19,0.05802178382873535
bench_qiskit,19,1.8861322402954102
bench_qiskit,19,1.796888828277588
bench_qcgpu,19,0.03862452507019043
bench_qiskit,19,1.829606533050537
bench_qcgpu,19,0.03930234909057617
bench_projectq,19,0.05117940902709961
bench_qiskit,19,1.8196308612823486
bench_projectq,19,0.06156802177429199
bench_qcgpu,19,0.03204965591430664
bench_qcgpu,19,0.031325578689575195
bench_qcgpu,19,0.03123307228088379
bench_qiskit,19,1.7798049449920654
bench_qcgpu,19,0.037485599517822266
bench_projectq,19,0.04811906814575195
bench_qcgpu,19,0.03266024589538574
bench_qiskit,19,1.8426949977874756
bench_qcgpu,19,0.03616666793823242
bench_projectq,19,0.050434112548828125
bench_projectq,19,0.048485755920410156
bench_projectq,19,0.04848456382751465
bench_qcgpu,19,0.03271126747131348
bench_qiskit,19,1.8327100276947021
bench_qiskit,19,1.8863568305969238
bench_qcgpu,19,0.04286813735961914
bench_projectq,19,0.050820112228393555
bench_qiskit,19,1.8764958381652832
bench_qiskit,20,3.1904163360595703
bench_qiskit,20,3.3404154777526855
bench_qiskit,20,3.1844310760498047
bench_qiskit,20,3.173192024230957
bench_qcgpu,20,0.04124045372009277
bench_qcgpu,20,0.036930084228515625
bench_qiskit,20,3.1533453464508057
bench_qcgpu,20,0.04136371612548828
bench_qiskit,20,3.113541841506958
bench_qcgpu,20,0.042043447494506836
bench_projectq,20,0.08829307556152344
bench_qcgpu,20,0.037430524826049805
bench_qiskit,20,3.0998642444610596
bench_qcgpu,20,0.04185366630554199
bench_qiskit,20,3.229581594467163
bench_qiskit,20,3.597661018371582
bench_qiskit,20,3.672116994857788
bench_projectq,20,0.10138988494873047
bench_qcgpu,20,0.03762316703796387
bench_projectq,20,0.0976552963256836
bench_qiskit,20,3.385244607925415
bench_projectq,20,0.16540884971618652
bench_qiskit,20,3.1378414630889893
bench_qiskit,20,3.1679513454437256
bench_qcgpu,20,0.0372920036315918
bench_qcgpu,20,0.03803873062133789
bench_qcgpu,20,0.0373072624206543
bench_projectq,20,0.10135054588317871
bench_projectq,20,0.10593438148498535
bench_qcgpu,20,0.03822493553161621
bench_qiskit,20,3.1874144077301025
bench_projectq,20,0.09371328353881836
bench_projectq,20,0.09297657012939453
bench_projectq,20,0.09529232978820801
bench_qiskit,20,3.1797890663146973
bench_qiskit,20,3.417884588241577
bench_qiskit,20,3.4352540969848633
bench_projectq,20,0.11852788925170898
bench_projectq,20,0.10093808174133301
bench_projectq,20,0.09306693077087402
bench_qiskit,20,3.2734410762786865
bench_projectq,20,0.09332680702209473
bench_qiskit,20,3.4577369689941406
bench_qcgpu,20,0.044501304626464844
bench_qcgpu,20,0.037039756774902344
bench_projectq,20,0.09266781806945801
bench_qcgpu,20,0.03720235824584961
bench_qcgpu,20,0.03725790977478027
bench_qcgpu,20,0.03617429733276367
bench_qcgpu,20,0.03584909439086914
bench_projectq,20,0.0938715934753418
bench_projectq,20,0.09560990333557129
bench_qiskit,20,3.6430890560150146
bench_projectq,20,0.18615150451660156
bench_qcgpu,20,0.039650678634643555
bench_qiskit,20,3.8982839584350586
bench_projectq,20,0.0936422348022461
bench_qiskit,20,3.488755702972412
bench_projectq,20,0.17406439781188965
bench_projectq,20,0.09353160858154297
bench_projectq,20,0.223527193069458
bench_qiskit,20,3.5044736862182617
bench_qiskit,20,3.280292272567749
bench_projectq,20,0.1585710048675537
bench_qcgpu,20,0.04050564765930176
bench_qiskit,20,3.639838218688965
bench_projectq,20,0.12282061576843262
bench_projectq,20,0.09840655326843262
bench_qcgpu,20,0.03889822959899902
bench_qiskit,20,3.588425636291504
bench_projectq,20,0.17850208282470703
bench_qcgpu,20,0.038344383239746094
bench_qcgpu,20,0.03866147994995117
bench_qiskit,20,3.4031484127044678
bench_qcgpu,20,0.046523094177246094
bench_qiskit,20,3.692772388458252
bench_qiskit,20,3.6053225994110107
bench_projectq,20,0.2636086940765381
bench_qiskit,20,3.471877336502075
bench_qcgpu,20,0.046559810638427734
bench_qcgpu,20,0.0386195182800293
bench_projectq,20,0.1055605411529541
bench_projectq,20,0.1904923915863037
bench_qcgpu,20,0.041570186614990234
bench_projectq,20,0.20888781547546387
bench_qiskit,20,3.3799633979797363
bench_qcgpu,20,0.04273271560668945
bench_qiskit,20,3.477922201156616
bench_projectq,20,0.0966184139251709
bench_qcgpu,20,0.03728461265563965
bench_qcgpu,20,0.037201642990112305
bench_qcgpu,20,0.03588461875915527
bench_qiskit,20,3.138179063796997
bench_qcgpu,20,0.04091358184814453
bench_projectq,20,0.09046459197998047
bench_projectq,20,0.09528040885925293
bench_qcgpu,20,0.03725290298461914
bench_qiskit,20,3.1040711402893066
bench_projectq,20,0.10479164123535156
bench_qiskit,20,3.1717939376831055
bench_qiskit,21,7.293048858642578
bench_qcgpu,21,0.05089306831359863
bench_qcgpu,21,0.04931473731994629
bench_projectq,21,0.3562173843383789
bench_qiskit,21,7.7554919719696045
bench_projectq,21,0.352494478225708
bench_projectq,21,0.3648190498352051
bench_qcgpu,21,0.045919179916381836
bench_qiskit,21,7.755162000656128
bench_qiskit,21,8.841559410095215
bench_projectq,21,0.24204421043395996
bench_qiskit,21,7.140638589859009
bench_projectq,21,0.2741732597351074
bench_projectq,21,0.2435626983642578
bench_qiskit,21,8.047188997268677
bench_qiskit,21,7.594796180725098
bench_qcgpu,21,0.052855491638183594
bench_qiskit,21,7.953874349594116
bench_qcgpu,21,0.04960942268371582
bench_qcgpu,21,0.04390120506286621
bench_projectq,21,0.26700448989868164
bench_qiskit,21,7.809756517410278
bench_qiskit,21,9.393650770187378
bench_projectq,21,0.4884474277496338
bench_qcgpu,21,0.0455784797668457
bench_qiskit,21,7.696934938430786
bench_qiskit,21,7.5924906730651855
bench_qcgpu,21,0.04685401916503906
bench_projectq,21,0.3132662773132324
bench_qiskit,21,7.472575426101685
bench_projectq,21,0.27771663665771484
bench_qcgpu,21,0.04613184928894043
bench_projectq,21,0.26512789726257324
bench_qiskit,21,7.538678884506226
bench_projectq,21,0.3065664768218994
bench_projectq,21,0.3680107593536377
bench_qcgpu,21,0.04513669013977051
bench_qiskit,21,7.9084084033966064
bench_qiskit,21,7.713884353637695
bench_projectq,21,0.34854841232299805
bench_qcgpu,21,0.049375295639038086
bench_qiskit,21,8.168900728225708
bench_projectq,21,0.2897214889526367
bench_qiskit,21,7.95352029800415
bench_qcgpu,21,0.04817914962768555
bench_qcgpu,21,0.04432559013366699
bench_qcgpu,21,0.04401421546936035
bench_qcgpu,21,0.043921470642089844
bench_qcgpu,21,0.04388856887817383
bench_qiskit,21,7.451730728149414
bench_qiskit,21,6.994240999221802
bench_projectq,21,0.2420206069946289
bench_projectq,21,0.28327322006225586
bench_qcgpu,21,0.04428291320800781
bench_qcgpu,21,0.04386568069458008
bench_qcgpu,21,0.04383373260498047
bench_projectq,21,0.2724158763885498
bench_qcgpu,21,0.044908761978149414
bench_projectq,21,0.24237728118896484
bench_projectq,21,0.2387409210205078
bench_projectq,21,0.24196505546569824
bench_qiskit,21,8.056659936904907
bench_projectq,21,0.31514453887939453
bench_qcgpu,21,0.04536700248718262
bench_projectq,21,0.43641138076782227
bench_qiskit,21,7.320923328399658
bench_qiskit,21,7.549778938293457
bench_projectq,21,0.25455188751220703
bench_qcgpu,21,0.043955326080322266
bench_qcgpu,21,0.04353833198547363
bench_qcgpu,21,0.04344630241394043
bench_projectq,21,0.2514383792877197
bench_projectq,21,0.24776697158813477
bench_qiskit,21,7.537883520126343
bench_qcgpu,21,0.049207448959350586
bench_qiskit,21,7.046714782714844
bench_qcgpu,21,0.050222158432006836
bench_qcgpu,21,0.04409337043762207
bench_qiskit,21,7.381012916564941
bench_qcgpu,21,0.04769253730773926
bench_qcgpu,21,0.04414844512939453
bench_qcgpu,21,0.043935537338256836
bench_qcgpu,21,0.04399728775024414
bench_projectq,21,0.2676246166229248
bench_qcgpu,21,0.04594731330871582
bench_qcgpu,21,0.047635555267333984
bench_projectq,21,0.3391125202178955
bench_qiskit,21,7.675698518753052
bench_qiskit,21,7.614162445068359
bench_qcgpu,21,0.053180694580078125
bench_qcgpu,21,0.04480481147766113
bench_projectq,21,0.2566564083099365
bench_projectq,21,0.31463623046875
bench_qiskit,21,7.691249847412109
bench_projectq,21,0.2646021842956543
bench_qcgpu,21,0.047597646713256836
bench_qiskit,21,7.98919939994812
bench_qiskit,21,8.328286409378052
bench_qcgpu,21,0.04825282096862793
bench_qcgpu,21,0.05016803741455078
bench_projectq,22,0.9309444427490234
bench_qcgpu,22,0.09557533264160156
bench_projectq,22,0.8500709533691406
bench_projectq,22,0.8288760185241699
bench_qcgpu,22,0.09201502799987793
bench_qiskit,22,15.869019985198975
bench_projectq,22,0.9904711246490479
bench_qcgpu,22,0.09053349494934082
bench_qiskit,22,15.585783243179321
bench_qcgpu,22,0.09543180465698242
bench_qcgpu,22,0.09118247032165527
bench_qiskit,22,17.467591285705566
bench_projectq,22,0.9373605251312256
bench_qcgpu,22,0.09557342529296875
bench_qiskit,22,16.208741664886475
bench_qiskit,22,16.94544506072998
bench_qiskit,22,16.254603624343872
bench_qiskit,22,16.904183626174927
bench_projectq,22,0.9096949100494385
bench_qcgpu,22,0.09134793281555176
bench_qiskit,22,16.152572870254517
bench_qcgpu,22,0.09739089012145996
bench_qiskit,22,16.7340726852417
bench_projectq,22,0.9841017723083496
bench_qcgpu,22,0.0904378890991211
bench_projectq,22,0.8785405158996582
bench_qcgpu,22,0.09386682510375977
bench_qcgpu,22,0.0941305160522461
bench_qiskit,22,17.180036306381226
bench_qiskit,22,16.950554132461548
bench_qcgpu,22,0.1014091968536377
bench_qcgpu,22,0.09676861763000488
bench_projectq,22,0.9500350952148438
bench_projectq,22,0.9508929252624512
bench_projectq,22,1.1249313354492188
bench_projectq,22,0.8959352970123291
bench_qcgpu,22,0.08937311172485352
bench_projectq,22,0.8076488971710205
bench_qcgpu,22,0.09293723106384277
bench_qiskit,22,17.262608766555786
bench_qcgpu,22,0.09443259239196777
bench_qiskit,22,15.237451076507568
bench_qcgpu,22,0.09579181671142578
bench_projectq,22,1.049741506576538
bench_qcgpu,22,0.08896183967590332
bench_qiskit,22,16.71212387084961
bench_projectq,22,0.8359897136688232
bench_qiskit,22,15.690726041793823
bench_qcgpu,22,0.0982201099395752
bench_qiskit,22,16.241837978363037
bench_projectq,22,0.9942386150360107
bench_qiskit,22,16.274646043777466
bench_projectq,22,0.7796387672424316
bench_qcgpu,22,0.09385991096496582
bench_qcgpu,22,0.09066653251647949
bench_qcgpu,22,0.08995294570922852
bench_qcgpu,22,0.09038257598876953
bench_qcgpu,22,0.09010195732116699
bench_projectq,22,0.783158540725708
bench_projectq,22,0.7762293815612793
bench_qcgpu,22,0.08909034729003906
bench_projectq,22,0.7630538940429688
bench_qiskit,22,14.824341535568237
bench_qiskit,22,14.687798500061035
bench_projectq,22,0.802232027053833
bench_qcgpu,22,0.08996820449829102
bench_qcgpu,22,0.08914899826049805
bench_qiskit,22,15.926914930343628
bench_projectq,22,0.8474793434143066
bench_qcgpu,22,0.09172725677490234
bench_qiskit,22,15.401997804641724
bench_projectq,22,1.0346598625183105
bench_qcgpu,22,0.09653759002685547
bench_qcgpu,22,0.09661483764648438
bench_qcgpu,22,0.0965433120727539
bench_projectq,22,1.2399005889892578
bench_projectq,22,1.194091558456421
bench_qcgpu,22,0.0948481559753418
bench_qiskit,22,15.846442699432373
bench_projectq,22,0.876758337020874
bench_qcgpu,22,0.08922457695007324
bench_qcgpu,22,0.08913946151733398
bench_projectq,22,0.9294102191925049
bench_qcgpu,22,0.09375405311584473
bench_qcgpu,22,0.09533333778381348
bench_qcgpu,22,0.09516572952270508
bench_projectq,22,0.8773164749145508
bench_qcgpu,22,0.0901482105255127
bench_qiskit,22,15.271836519241333
bench_qcgpu,22,0.09521961212158203
bench_qcgpu,22,0.0909883975982666
bench_projectq,22,0.7940630912780762
bench_projectq,22,0.8456053733825684
bench_qcgpu,22,0.09514212608337402
bench_projectq,22,0.7735245227813721
bench_qcgpu,22,0.09419631958007812
bench_qiskit,22,15.706685543060303
bench_qcgpu,22,0.09386754035949707
bench_qcgpu,22,0.08904814720153809
bench_qiskit,22,15.697227716445923
bench_qcgpu,23,0.21158719062805176
bench_projectq,23,1.8577556610107422
bench_qiskit,23,32.011905908584595
bench_qcgpu,23,0.19928288459777832
bench_qcgpu,23,0.19272851943969727
bench_projectq,23,1.8934435844421387
bench_qcgpu,23,0.192108154296875
bench_projectq,23,1.9916889667510986
bench_qcgpu,23,0.19285368919372559
bench_qiskit,23,31.04399275779724
bench_projectq,23,1.8839685916900635
bench_qiskit,23,31.153724908828735
bench_qcgpu,23,0.20392918586730957
bench_projectq,23,1.8964776992797852
bench_projectq,23,1.8048381805419922
bench_projectq,23,1.854602336883545
bench_qcgpu,23,0.20276188850402832
bench_qiskit,23,31.514207124710083
bench_projectq,23,1.7128894329071045
bench_projectq,23,1.675943374633789
bench_projectq,23,1.6725056171417236
bench_qcgpu,23,0.1934816837310791
bench_qcgpu,23,0.19652509689331055
bench_qiskit,23,30.7232882976532
bench_projectq,23,1.7876596450805664
bench_projectq,23,1.899702548980713
bench_qcgpu,23,0.19591593742370605
bench_projectq,23,1.647583246231079
bench_projectq,23,1.6539852619171143
bench_qcgpu,23,0.2021162509918213
bench_qcgpu,23,0.19725251197814941
bench_qiskit,23,32.09992170333862
bench_qiskit,23,31.670243501663208
bench_projectq,23,1.7127344608306885
bench_qiskit,23,31.04057288169861
bench_projectq,23,1.6911323070526123
bench_projectq,23,1.6706798076629639
bench_projectq,23,1.6730570793151855
bench_qiskit,23,30.061192989349365
bench_qiskit,23,29.758788108825684
bench_qiskit,23,29.761525869369507
bench_qiskit,23,30.03110980987549
bench_qcgpu,23,0.1993122100830078
bench_qiskit,23,29.686609506607056
bench_projectq,23,1.6839287281036377
bench_qiskit,23,29.903725385665894
bench_qiskit,23,30.156851530075073
bench_projectq,23,1.6623525619506836
bench_qcgpu,23,0.19699811935424805
bench_projectq,23,1.6618638038635254
bench_qcgpu,23,0.19257450103759766
bench_qcgpu,23,0.19232773780822754
bench_qiskit,23,29.804208517074585
bench_qcgpu,23,0.1984107494354248
bench_qcgpu,23,0.1930375099182129
bench_projectq,23,1.6876895427703857
bench_qiskit,23,29.726905584335327
bench_projectq,23,1.7158093452453613
bench_qcgpu,23,0.19469451904296875
bench_projectq,23,1.7120215892791748
bench_qiskit,23,29.840946674346924
bench_qiskit,23,29.695417881011963
bench_qiskit,23,30.046760320663452
bench_qiskit,23,29.489609718322754
bench_qiskit,23,29.810806274414062
bench_qcgpu,23,0.19817256927490234
bench_qiskit,23,29.900213479995728
bench_qiskit,23,29.704719066619873
bench_projectq,23,1.8047478199005127
bench_qiskit,23,31.47317099571228
bench_qiskit,23,29.69676947593689
bench_qiskit,23,29.581740856170654
bench_projectq,23,1.6647498607635498
bench_projectq,23,1.6617140769958496
bench_qiskit,23,29.386486291885376
bench_qiskit,23,29.80206847190857
bench_qiskit,23,30.27300477027893
bench_qcgpu,23,0.20267891883850098
bench_projectq,23,1.6653435230255127
bench_qiskit,23,30.15570831298828
bench_qcgpu,23,0.20354914665222168
bench_projectq,23,1.6772856712341309
bench_qiskit,23,31.099350690841675
bench_qiskit,23,30.567037105560303
bench_qcgpu,23,0.20341014862060547
bench_qiskit,23,29.644806146621704
bench_qcgpu,23,0.2015690803527832
bench_qcgpu,23,0.19542169570922852
bench_qcgpu,23,0.19238948822021484
bench_projectq,23,1.6695888042449951
bench_qcgpu,23,0.1923372745513916
bench_projectq,23,1.8098900318145752
bench_qiskit,23,31.01140069961548
bench_qiskit,23,31.19685697555542
bench_qiskit,23,31.10517907142639
bench_projectq,23,2.0027084350585938
bench_projectq,23,1.9021353721618652
bench_qiskit,23,31.367589950561523
bench_qiskit,23,31.521010160446167
bench_projectq,23,1.7630555629730225
bench_qcgpu,24,0.42841649055480957
bench_qcgpu,24,0.4150524139404297
bench_projectq,24,4.001940727233887
bench_qcgpu,24,0.435288667678833
bench_qcgpu,24,0.4379868507385254
bench_projectq,24,3.890151023864746
bench_qcgpu,24,0.4241480827331543
bench_projectq,24,3.9346683025360107
bench_qcgpu,24,0.4373462200164795
bench_qiskit,24,65.58626079559326
bench_qcgpu,24,0.4476957321166992
bench_qcgpu,24,0.4144742488861084
bench_qcgpu,24,0.4145090579986572
bench_qiskit,24,63.93841075897217


==> plots/delft.csv <==
TimeCEST,TemperatureC,Dew PointC,Humidity,Sea Level PressurehPa,VisibilityKm,Wind Direction,Wind SpeedKm/h,Gust SpeedKm/h,Precipitationmm,Events,Conditions,WindDirDegrees,DateUTC
12:00 AM,10,6,67,1032,30,North,14.4,,,,,10,2015-06-08 22:00:00
12:25 AM,9.0,6.0,82,1031,10.0,North,11.1,-,N/A,,Unknown,360,2015-06-08 22:25:00
12:55 AM,10.0,6.0,76,1031,10.0,North,11.1,-,N/A,,Mostly Cloudy,10,2015-06-08 22:55:00
1:00 AM,10,6,74,1032,25,North,10.8,,,,Partly Cloudy,10,2015-06-08 23:00:00
1:25 AM,10.0,6.0,76,1031,10.0,North,11.1,-,N/A,,Partly Cloudy,10,2015-06-08 23:25:00
1:55 AM,10.0,6.0,76,1031,10.0,NNE,9.3,-,N/A,,Scattered Clouds,20,2015-06-08 23:55:00
2:00 AM,9,6,78,1032,23,NNE,7.2,,,,Partly Cloudy,30,2015-06-09 00:00:00
2:25 AM,9.0,6.0,82,1031,10.0,NE,9.3,-,N/A,,Partly Cloudy,40,2015-06-09 00:25:00
2:55 AM,9.0,7.0,87,1031,10.0,NNE,7.4,-,N/A,,Mostly Cloudy,30,2015-06-09 00:55:00
3:00 AM,9,7,81,1031,21,NNE,7.2,,,,Mostly Cloudy,30,2015-06-09 01:00:00
3:25 AM,10.0,7.0,82,1031,10.0,NE,11.1,-,N/A,,Overcast,40,2015-06-09 01:25:00
3:55 AM,10.0,7.0,82,1031,10.0,NE,11.1,-,N/A,,Mostly Cloudy,40,2015-06-09 01:55:00
4:00 AM,10,6,74,1031,24,NE,14.4,,,,Partly Cloudy,40,2015-06-09 02:00:00
4:25 AM,9.0,6.0,82,1031,10.0,NE,11.1,-,N/A,,Partly Cloudy,40,2015-06-09 02:25:00
4:55 AM,8.0,6.0,87,1031,10.0,NE,13.0,-,N/A,,Unknown,50,2015-06-09 02:55:00
5:00 AM,8,6,77,1031,22,NE,10.8,,,,Partly Cloudy,50,2015-06-09 03:00:00
5:25 AM,8.0,6.0,87,1031,10.0,NE,9.3,-,N/A,,Unknown,40,2015-06-09 03:25:00
5:55 AM,8.0,6.0,87,1031,10.0,NE,7.4,-,N/A,,Partly Cloudy,40,2015-06-09 03:55:00
6:00 AM,8,6,88,1031,22,ENE,7.2,,,,Overcast,60,2015-06-09 04:00:00
6:25 AM,9.0,7.0,87,1031,10.0,NNE,3.7,-,N/A,,Partly Cloudy,20,2015-06-09 04:25:00
6:55 AM,10.0,7.0,82,1031,10.0,Variable,3.7,-,N/A,,Overcast,0,2015-06-09 04:55:00
7:00 AM,10,7,75,1031,22,NNE,7.2,,,,Overcast,20,2015-06-09 05:00:00
7:25 AM,10.0,7.0,82,1031,10.0,NNE,7.4,-,N/A,,Scattered Clouds,20,2015-06-09 05:25:00
7:55 AM,10.0,8.0,87,1031,10.0,ENE,11.1,-,N/A,Rain,Light Rain,60,2015-06-09 05:55:00
8:00 AM,10,8,79,1032,14,NE,7.2,,,Rain,Light Rain Showers,50,2015-06-09 06:00:00
8:25 AM,10.0,8.0,87,1031,10.0,NNE,5.6,-,N/A,,Drizzle,30,2015-06-09 06:25:00
8:55 AM,10.0,8.0,87,1031,10.0,NNE,7.4,-,N/A,,Light Drizzle,30,2015-06-09 06:55:00
9:00 AM,10,7,78,1032,22,NNE,7.2,,,Rain,Light Drizzle,30,2015-06-09 07:00:00
9:25 AM,11.0,7.0,76,1031,10.0,NNE,9.3,-,N/A,Rain,Light Rain,30,2015-06-09 07:25:00
9:55 AM,11.0,7.0,76,1031,10.0,NE,14.8,-,N/A,,Overcast,40,2015-06-09 07:55:00
10:00 AM,12,7,65,1032,30,NE,14.4,,,Rain,Rain,50,2015-06-09 08:00:00
10:25 AM,11.0,6.0,71,1031,10.0,NNE,16.7,-,N/A,,Mostly Cloudy,30,2015-06-09 08:25:00
10:55 AM,11.0,6.0,71,1031,10.0,NNE,20.4,-,N/A,,Overcast,30,2015-06-09 08:55:00
11:00 AM,12,6,61,1032,28,NNE,14.4,,,,Partly Cloudy,30,2015-06-09 09:00:00
11:25 AM,13.0,6.0,63,1031,10.0,NE,18.5,-,N/A,,Overcast,50,2015-06-09 09:25:00
11:55 AM,12.0,6.0,67,1031,10.0,NNE,18.5,-,N/A,,Overcast,30,2015-06-09 09:55:00
12:00 PM,12,6,53,1032,30,NNE,21.6,,,,Partly Cloudy,30,2015-06-09 10:00:00
12:25 PM,12.0,6.0,67,1031,10.0,NNE,22.2,-,N/A,,Overcast,30,2015-06-09 10:25:00
12:55 PM,13.0,5.0,58,1031,10.0,NNE,22.2,-,N/A,,Overcast,30,2015-06-09 10:55:00
1:00 PM,13,5,49,1032,35,NE,21.6,,,,Partly Cloudy,40,2015-06-09 11:00:00
1:25 PM,13.0,6.0,63,1031,10.0,North,22.2,-,N/A,,Overcast,10,2015-06-09 11:25:00
1:55 PM,14.0,6.0,59,1031,10.0,NNE,22.2,-,N/A,,Overcast,20,2015-06-09 11:55:00
2:00 PM,13,6,50,1031,29,NNE,21.6,,,,Partly Cloudy,20,2015-06-09 12:00:00
2:25 PM,13.0,5.0,58,1031,10.0,North,24.1,-,N/A,,Overcast,10,2015-06-09 12:25:00
2:55 PM,14.0,6.0,59,1031,10.0,NNE,22.2,-,N/A,,Mostly Cloudy,20,2015-06-09 12:55:00
3:00 PM,14,5,45,1031,30,NNE,21.6,,,,Overcast,30,2015-06-09 13:00:00
3:25 PM,14.0,6.0,59,1031,10.0,NNE,24.1,-,N/A,,Overcast,30,2015-06-09 13:25:00
3:55 PM,14.0,6.0,59,1030,10.0,North,22.2,-,N/A,,Overcast,10,2015-06-09 13:55:00
4:00 PM,14,6,47,1031,24,NNE,21.6,,,,Overcast,20,2015-06-09 14:00:00
4:25 PM,14.0,6.0,59,1030,10.0,NNE,22.2,-,N/A,,Overcast,30,2015-06-09 14:25:00
4:55 PM,14.0,5.0,55,1030,10.0,NNE,20.4,-,N/A,,Overcast,20,2015-06-09 14:55:00
5:00 PM,13,6,49,1031,35,North,21.6,,,,Overcast,10,2015-06-09 15:00:00
5:25 PM,14.0,5.0,55,1030,10.0,NNE,22.2,-,N/A,,Overcast,20,2015-06-09 15:25:00
5:55 PM,13.0,5.0,58,1030,10.0,NNE,18.5,-,N/A,,Overcast,20,2015-06-09 15:55:00
6:00 PM,13,5,47,1030,30,NNE,21.6,,,,Overcast,20,2015-06-09 16:00:00
6:25 PM,13.0,5.0,58,1030,10.0,NNE,20.4,-,N/A,,Overcast,30,2015-06-09 16:25:00
6:55 PM,13.0,5.0,58,1030,10.0,NNE,18.5,-,N/A,,Overcast,30,2015-06-09 16:55:00
7:00 PM,13,5,46,1030,35,NE,18.0,,,,Overcast,40,2015-06-09 17:00:00
7:25 PM,13.0,5.0,58,1030,10.0,NNE,20.4,-,N/A,,Overcast,30,2015-06-09 17:25:00
